AI Back-End as a Service for Learning Switching of Mobile Apps between the Fog and the Cloud

Given that cloud servers are usually remotely located from the devices of mobile apps, the end-users of the apps can face delays. The Fog has been introduced to augment the apps with machines located at the network edge close to the end-users. However, edge machines are usually resource constrained. Thus, the execution of online data-analytics on edge machines may not be feasible if the time complexity of the data-analytics algorithm is high. To overcome this, multiple instances of the back-end should be deployed on edge and remote machines. In this case, the research question is how the switching of the app among the instances of the back-end can be dynamically decided based on the response time of the service instances. To answer this, we contribute an AI approach that trains machine-learning models of the response time of service instances. Our approach extends a back-end as a service into an AI self-back-end as a service that self-decides at runtime the right edge/remote instance that achieves the lowest response-time. We evaluate the accuracy and the efficiency of our approach by using real-word machine-learning datasets on an existing auction app.

==> decision-tree-testing.csv <==
Dataset index;Dataset instances;attributes;Cluster Number;Iteration Number;Response time;Response time;Invoked Instances;Instance Response Time;Autonomous response Time;Accuracy
578;3279;8;20;50;25693;33677;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27329;27487.00;100%
579;2991;7;20;50;1780;1971;{"edge":["localhost:80"]};2010;2044.00;50%
580;2721;4;20;50;7382;7554;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4926;4951.00;67%
581;429;3;20;50;197;156;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};186;199.00;50%
582;4517;3;20;50;26603;25475;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19550;19573.00;40%
583;3965;7;20;50;5402;6363;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5519;5541.00;50%
584;4964;4;20;50;25640;31742;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31556;31577.00;57%
585;363;3;20;50;137;39;{"edge":["localhost:80"]};49;70.00;63%
586;1022;3;20;50;805;1106;{"edge":["localhost:80"]};1155;1172.00;56%
587;355;3;20;50;261;204;{"edge":["localhost:80"]};235;251.00;60%
588;9544;7;20;50;17453;23073;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17382;17418.00;64%
589;3834;8;20;50;31622;39768;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31366;31385.00;67%
590;10000;8;20;50;235385;332706;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};239657;239693.00;69%
591;2535;4;20;50;8176;7873;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6231;6249.00;64%
592;3693;3;20;50;11046;11538;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11584;11599.00;67%
593;3531;3;20;50;6331;6886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7004;7029.00;69%
594;1981;3;20;50;1928;2177;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1995;2006.00;71%
595;30;4;20;50;35;5;{"edge":["localhost:80"]};11;24.00;72%
596;1157;3;20;50;1157;1646;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1246;1258.00;74%
597;168;3;20;50;49;26;{"edge":["localhost:80"]};22;37.00;75%
598;3400;3;20;50;9217;11028;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10674;10689.00;76%
599;4684;3;20;50;936;968;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};846;859.00;77%
600;884;8;20;50;996;1072;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1072;1085.00;78%
601;7966;11;20;50;70002;111751;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};80784;80831.00;79%
602;2701;8;20;50;14527;17564;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15993;16016.00;80%
603;1833;3;20;50;1891;2187;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1796;1807.00;81%
604;3533;4;20;50;18923;19210;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17928;17945.00;81%
605;1620;4;20;50;1611;2332;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1627;1646.00;82%
606;216;3;20;50;70;47;{"edge":["localhost:80"]};63;75.00;83%
607;3004;3;20;50;9056;9510;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9141;9153.00;83%
608;7541;4;20;50;52126;74833;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61145;61167.00;84%
609;2194;7;20;50;3663;4324;{"edge":["localhost:80"]};4282;4296.00;81%
610;838;3;20;50;467;664;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};517;527.00;82%
611;6910;3;20;50;1931;2091;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2021;2038.00;82%
612;2200;4;20;50;4754;5252;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4125;4139.00;83%
613;4906;3;20;50;30276;33122;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27351;27367.00;83%
614;6811;3;20;50;37770;44137;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35093;35112.00;84%
615;1548;3;20;50;1417;2185;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1289;1302.00;84%
616;2268;7;20;50;5081;6160;{"edge":["localhost:80"]};10682;10715.00;82%
617;3903;3;20;50;14003;15875;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9640;9657.00;83%
618;4531;8;20;50;51533;70464;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48533;48557.00;83%
619;1869;4;20;50;2548;3908;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3750;3762.00;83%
620;3097;3;20;50;3088;8119;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3130;3144.00;84%
621;2455;7;20;50;3720;8244;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3912;3928.00;84%
622;3548;4;20;50;12780;22984;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18561;18578.00;84%
623;3549;3;20;50;4383;7690;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6875;6888.00;85%
624;7868;3;20;50;27042;39817;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27388;27405.00;85%
625;7405;4;20;50;71251;83966;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50141;50165.00;85%
626;2060;7;20;50;3673;3947;{"edge":["localhost:80"]};4578;4591.00;84%
627;1801;4;20;50;2087;3605;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2576;2586.00;84%
628;2808;3;20;50;8801;10481;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8853;8863.00;84%
629;3081;3;20;50;3260;4715;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4547;4562.00;85%
630;4374;3;20;50;7595;8755;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7435;7447.00;85%
631;636;3;20;50;295;218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};296;308.00;83%
632;4910;3;20;50;10275;12419;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8454;8468.00;84%
633;2369;3;20;50;3571;4230;{"edge":["localhost:80"]};4492;4506.00;82%
634;4088;3;20;50;14285;13614;{"edge":["localhost:80"]};13606;13623.00;82%
635;2327;3;20;50;3572;4008;{"edge":["localhost:80"]};4391;4401.00;81%
636;486;3;20;50;277;275;{"edge":["localhost:80"]};284;293.00;81%
637;165;3;20;50;35;16;{"edge":["localhost:80"]};16;25.00;82%
638;359;7;20;50;112;120;{"edge":["localhost:80"]};110;118.00;80%
639;4242;7;20;50;14129;21666;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18970;18986.00;81%
640;737;3;20;50;604;689;{"edge":["localhost:80"]};590;598.00;79%
641;4955;8;20;50;47944;68789;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};56961;56984.00;80%
642;4613;3;20;50;19439;20429;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15044;15061.00;80%
643;3356;3;20;50;9440;9455;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9096;9105.00;80%
644;1454;4;20;50;1114;1175;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1056;1067.00;81%
645;2853;4;20;50;7975;11900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11734;11744.00;81%
646;4009;3;20;50;12789;13082;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8816;8827.00;81%
647;4012;3;20;50;23333;24708;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17966;17982.00;81%
648;2180;3;20;50;2550;2965;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2446;2456.00;82%
649;4971;3;20;50;21797;22821;{"edge":["localhost:80"]};23691;23704.00;81%
650;24;3;20;50;62;8;{"edge":["localhost:80"]};9;19.00;81%
651;217;4;20;50;87;31;{"edge":["localhost:80"]};37;47.00;81%
652;4256;8;20;50;48253;52771;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46975;46995.00;81%
653;1366;4;20;50;1114;1072;{"edge":["localhost:80"]};1144;1156.00;82%
654;5001;3;20;50;26074;25870;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20650;20667.00;81%
655;3499;3;20;50;11263;10357;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11151;11167.00;79%
656;956;4;20;50;909;922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};799;810.00;80%
657;32;4;20;50;34;11;{"edge":["localhost:80"]};18;31.00;80%
658;1120;4;20;50;533;489;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};609;620.00;79%
659;4940;3;20;50;23947;24722;{"edge":["localhost:80"]};24312;24326.00;78%
660;900;7;20;50;496;464;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};502;516.00;77%
661;389;3;20;50;76;44;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};66;75.00;76%
662;4703;3;20;50;19698;24117;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24067;24080.00;76%
663;540;3;20;50;374;283;{"edge":["localhost:80"]};310;318.00;77%
664;1027;4;20;50;803;902;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};761;768.00;77%
665;4814;4;20;50;21242;29718;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29110;29125.00;77%
666;9899;4;20;50;44301;65931;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};59354;59375.00;78%
667;729;4;20;50;502;420;{"edge":["localhost:80"]};367;377.00;78%
668;1216;4;20;50;1359;1672;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1415;1430.00;78%
669;724;4;20;50;506;542;{"edge":["localhost:80"]};602;610.00;77%
670;4565;3;20;50;26791;26708;{"edge":["localhost:80"]};27892;27907.00;77%
671;4641;3;20;50;13251;16908;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16219;16240.00;78%
672;4270;3;20;50;11942;11861;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11072;11086.00;77%
673;4901;4;20;50;32039;33594;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28106;28120.00;77%
674;4224;3;20;50;18931;19442;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19067;19080.00;77%
675;1728;3;20;50;2416;3267;{"edge":["localhost:80"]};3387;3396.00;77%
676;2686;3;20;50;968;1289;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1104;1116.00;77%
677;4833;3;20;50;35080;37224;{"edge":["localhost:80"]};37445;37462.00;76%
678;2231;3;20;50;2713;2768;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1884;1892.00;76%
679;923;7;20;50;605;672;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};606;618.00;76%
680;7936;4;20;50;90743;107782;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};92680;92700.00;77%
681;4519;3;20;50;19382;20593;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16698;16714.00;77%
682;3119;3;20;50;5926;6787;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5996;6005.00;77%
683;878;3;20;50;400;300;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};405;415.00;76%
684;2574;8;20;50;14014;24176;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14911;14928.00;77%
685;2570;3;20;50;6538;7025;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4624;4639.00;77%
686;9088;3;20;50;39304;52955;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32516;32536.00;77%
687;1266;4;20;50;1419;3190;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1391;1414.00;77%
688;4742;4;20;50;19924;25156;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14445;14460.00;77%
689;1045;3;20;50;907;1312;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};766;776.00;78%
690;3837;3;20;50;19657;22638;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13141;13155.00;78%
691;4039;3;20;50;10727;12896;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10990;11006.00;78%
692;8605;7;20;50;76596;98514;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};55680;55714.00;78%
693;732;3;20;50;490;433;{"edge":["localhost:80"]};373;387.00;78%
694;585;8;20;50;531;678;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};501;511.00;79%
695;458;3;20;50;355;360;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};299;307.00;79%
696;3634;3;20;50;4801;6079;{"edge":["localhost:80"]};5702;5712.00;78%
697;10000;8;20;50;197281;306282;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};189767;189803.00;78%
698;2052;3;20;50;3501;4278;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3416;3429.00;79%
699;4673;3;20;50;6050;8371;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6629;6650.00;79%
700;4241;3;20;50;12878;14921;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12995;13010.00;79%
701;3064;11;20;50;15365;22902;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16695;16720.00;79%
702;3418;3;20;50;11194;14750;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10797;10813.00;79%
703;960;3;20;50;296;583;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};224;235.00;79%
704;1038;3;20;50;411;546;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};371;380.00;80%
705;699;3;20;50;229;520;{"edge":["localhost:80"]};619;630.00;79%
706;922;4;20;50;543;1490;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};557;566.00;79%
707;4994;4;20;50;31326;42425;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31845;32192.00;79%
708;1976;3;20;50;2131;2638;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2199;2209.00;79%
709;2068;3;20;50;3570;4204;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3765;3774.00;80%
710;2051;3;20;50;3347;4078;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3254;3262.00;80%
711;1178;7;20;50;1795;2115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1958;1968.00;80%
712;2806;3;20;50;5107;7821;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7314;7326.00;80%
713;377;3;20;50;188;86;{"edge":["localhost:80"]};94;102.00;80%
714;382;3;20;50;127;180;{"edge":["localhost:80"]};178;185.00;80%
715;965;8;20;50;1367;1779;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1314;1326.00;80%
716;4180;3;20;50;19547;31186;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25130;25143.00;80%
717;28;7;20;50;62;9;{"edge":["localhost:80"]};10;18.00;80%
718;3887;3;20;50;10837;11343;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10649;10661.00;80%
719;4225;11;20;50;29121;46795;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28652;28688.00;80%
720;9408;4;20;50;102012;152957;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};128491;128515.00;80%
721;6361;3;20;50;43983;60403;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31685;31705.00;81%
722;406;3;20;50;136;48;{"edge":["localhost:80"]};52;64.00;81%
723;1287;3;20;50;752;1749;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};891;900.00;81%
724;856;3;20;50;325;307;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};455;466.00;80%
725;9719;8;20;50;182400;311638;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};186992;187037.00;80%
726;4912;3;20;50;17543;26685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24367;24382.00;81%
727;168;3;20;50;68;16;{"edge":["localhost:80"]};26;36.00;81%
728;116;3;20;50;41;32;{"edge":["localhost:80"]};31;40.00;81%
729;342;3;20;50;61;115;{"edge":["localhost:80"]};105;113.00;80%
730;522;3;20;50;172;282;{"edge":["localhost:80"]};265;272.00;80%
731;735;4;20;50;328;430;{"edge":["localhost:80"]};405;413.00;79%
732;4377;3;20;50;11323;20372;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15623;15636.00;79%
733;9148;7;20;50;58955;94549;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};65756;65789.00;79%
734;695;4;20;50;485;491;{"edge":["localhost:80"]};762;771.00;79%
735;1026;3;20;50;834;1132;{"edge":["localhost:80"]};1556;1566.00;78%
736;489;7;20;50;139;171;{"edge":["localhost:80"]};122;137.00;78%
737;189;3;20;50;42;15;{"edge":["localhost:80"]};19;27.00;78%
738;567;7;20;50;94;94;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};99;115.00;78%
739;1311;3;20;50;624;718;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};613;622.00;78%
740;1009;3;20;50;602;845;{"edge":["localhost:80"]};825;832.00;77%
741;446;3;20;50;90;84;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};93;101.00;77%
742;1808;3;20;50;1987;2784;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2179;2188.00;77%
743;9133;6;20;50;57824;55983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42067;42094.00;77%
744;4307;3;20;50;13400;16115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10895;10907.00;77%
745;3009;3;20;50;4591;5724;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4475;4484.00;77%
746;2829;3;20;50;3692;4419;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3774;3786.00;77%
747;3728;3;20;50;11556;16470;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14249;14260.00;77%
748;2990;3;20;50;5701;6314;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5726;5740.00;77%
749;3099;4;20;50;6640;14358;{"edge":["localhost:80"]};13409;13426.00;77%
750;1780;4;20;50;2707;4256;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2749;2758.00;77%
751;4353;3;20;50;6331;9965;{"edge":["localhost:80"]};9470;9482.00;76%
752;3034;3;20;50;5106;6695;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3520;3531.00;77%
753;2360;3;20;50;1482;1942;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1389;1400.00;77%
754;3035;4;20;50;10361;12922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10354;10374.00;77%
755;2213;3;20;50;2070;4371;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2165;2174.00;77%
756;4893;3;20;50;1755;5409;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1915;1931.00;77%
757;1694;3;20;50;3121;3154;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2258;2267.00;77%
758;1904;4;20;50;1580;2705;{"edge":["localhost:80"]};2617;2627.00;77%
759;3792;3;20;50;14878;20404;{"edge":["localhost:80"]};21482;21492.00;76%
760;4090;7;20;50;3216;4394;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3379;3397.00;77%
761;2169;7;20;50;3470;3999;{"edge":["localhost:80"]};3955;3969.00;76%
762;2754;7;20;50;7977;9198;{"edge":["localhost:80"]};9008;9020.00;76%
763;283;3;20;50;135;75;{"edge":["localhost:80"]};40;48.00;76%
764;3081;3;20;50;4862;6768;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6130;6141.00;76%
765;2507;4;20;50;9321;10068;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9616;9628.00;76%
766;2994;3;20;50;7830;8558;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7818;7828.00;76%
767;480;7;20;50;236;93;{"edge":["localhost:80"]};130;143.00;76%
768;1236;7;20;50;981;1274;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1034;1045.00;76%
769;3988;7;20;50;14218;17337;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15418;15436.00;77%
770;1144;3;20;50;563;673;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};522;530.00;77%
771;480;7;20;50;152;87;{"edge":["localhost:80"]};106;115.00;77%
772;10000;8;20;50;200192;360484;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201662;201705.00;77%
773;3248;3;20;50;7666;8382;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7674;7684.00;77%
774;1634;10;20;50;2850;3007;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2737;2749.00;77%
775;275;7;20;50;73;49;{"edge":["localhost:80"]};87;103.00;77%
776;1854;3;20;50;1988;3733;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2657;2669.00;77%
777;4475;3;20;50;6055;7954;{"edge":["localhost:80"]};8166;8179.00;77%
778;4003;4;20;50;11624;13586;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11235;11250.00;77%
779;653;3;20;50;200;172;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};135;144.00;77%
780;3590;3;20;50;10810;13767;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10833;10847.00;77%
781;4264;4;20;50;17637;27502;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18739;18759.00;77%
782;7448;4;20;50;54362;80987;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};60535;60559.00;77%
783;1993;4;20;50;2743;3359;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3270;3279.00;77%
784;4045;3;20;50;12075;15028;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12297;12307.00;77%
785;6885;3;20;50;29731;46083;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38062;38083.00;77%
786;2607;8;20;50;15446;19702;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12417;12437.00;78%
787;4886;3;20;50;18781;28216;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18142;18156.00;78%
788;480;7;20;50;234;248;{"edge":["localhost:80"]};263;275.00;77%
789;3429;4;20;50;15635;19191;{"edge":["localhost:80"]};22631;22644.00;77%
790;190;7;20;50;129;60;{"edge":["localhost:80"]};34;43.00;77%
791;804;4;20;50;550;672;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};693;701.00;77%
792;3986;3;20;50;7343;9096;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6450;6460.00;77%
793;1584;4;20;50;2138;3229;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2079;2088.00;77%
794;2664;3;20;50;7054;9124;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7241;7251.00;77%
795;364;4;20;50;185;106;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};93;104.00;77%
796;3332;3;20;50;4944;8961;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6827;6839.00;77%
797;3642;7;20;50;8036;9803;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7730;7749.00;77%
798;4888;4;20;50;15460;28446;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23663;23676.00;77%
799;588;3;20;50;256;252;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};194;203.00;77%
800;52;3;20;50;28;7;{"edge":["localhost:80"]};9;16.00;77%
801;636;3;20;50;202;233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};269;277.00;77%
802;4940;3;20;50;18418;34984;{"edge":["localhost:80"]};32536;32551.00;77%
803;4404;3;20;50;14262;18144;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14341;14352.00;77%
804;8841;3;20;50;40942;56347;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41213;41229.00;77%
805;118;3;20;50;67;15;{"edge":["localhost:80"]};16;26.00;77%
806;4945;7;20;50;12082;22160;{"edge":["localhost:80"]};23403;23421.00;77%
807;1803;4;20;50;3104;4090;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3168;3181.00;77%
808;2918;3;20;50;5533;7886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4351;4359.00;77%
809;1093;3;20;50;913;1044;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};787;794.00;77%
810;1006;3;20;50;604;786;{"edge":["localhost:80"]};893;901.00;77%
811;2744;3;20;50;7001;9790;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7133;7143.00;77%
812;4506;3;20;50;8184;12351;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9959;9970.00;77%
813;4542;3;20;50;13913;17218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14093;14106.00;77%
814;638;3;20;50;607;198;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201;210.00;77%
815;343;3;20;50;113;89;{"edge":["localhost:80"]};148;155.00;77%
816;20;4;20;50;29;6;{"edge":["localhost:80"]};9;17.00;77%
817;3289;3;20;50;14617;16679;{"edge":["localhost:80"]};17657;17669.00;77%
818;9628;4;20;50;56850;72320;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};57013;57034.00;77%
819;1559;3;20;50;2852;4653;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2802;2812.00;77%
820;4498;3;20;50;23743;26442;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23100;23111.00;77%
821;660;3;20;50;391;494;{"edge":["localhost:80"]};384;393.00;77%
822;290;12;20;50;167;120;{"edge":["localhost:80"]};138;145.00;77%
823;4956;4;20;50;21292;27890;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21226;21249.00;77%
824;411;3;20;50;159;143;{"edge":["localhost:80"]};137;150.00;77%
825;7184;3;20;50;40639;63925;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52891;52912.00;77%
826;1443;3;20;50;1604;1568;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};920;928.00;77%
827;3633;8;20;50;31726;40173;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32085;32109.00;77%
828;1297;3;20;50;497;701;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};404;414.00;77%
829;4514;3;20;50;17731;20475;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15953;15967.00;77%
830;1354;3;20;50;841;1200;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};829;838.00;77%
831;3047;8;20;50;21282;28583;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22586;22607.00;77%
832;3582;4;20;50;6033;10780;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9180;9195.00;77%
833;1030;9;20;50;761;1871;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};695;709.00;77%
834;2349;3;20;50;5874;11986;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4751;4770.00;77%
835;1826;3;20;50;3344;3755;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2981;2991.00;78%
836;541;4;20;50;273;383;{"edge":["localhost:80"]};316;324.00;77%
837;4539;3;20;50;13277;16445;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10460;10473.00;77%
838;3044;3;20;50;4070;4922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4156;4169.00;77%
839;1372;7;20;50;497;461;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};389;400.00;77%
840;3979;7;20;50;26010;48197;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28151;28183.00;77%
841;479;3;20;50;167;125;{"edge":["localhost:80"]};144;152.00;77%
842;14;3;20;50;42;19;{"edge":["localhost:80"]};8;18.00;77%
843;55;4;20;50;27;8;{"edge":["localhost:80"]};21;30.00;77%
844;2680;4;20;50;9667;11790;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9652;9665.00;78%
845;364;8;20;50;296;188;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};301;310.00;77%
846;132;4;20;50;35;16;{"edge":["localhost:80"]};18;25.00;77%
847;2666;3;20;50;10118;11724;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9570;9579.00;77%
848;2623;3;20;50;4317;5698;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2919;2927.00;77%
849;20;4;20;50;30;6;{"edge":["localhost:80"]};12;20.00;78%
850;1586;3;20;50;2290;3047;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2312;2318.00;78%
851;3713;4;20;50;13306;17685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10951;10974.00;78%
852;4876;7;20;50;28746;37601;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20651;20685.00;78%
853;1575;3;20;50;1887;2271;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1759;1769.00;78%
854;1393;3;20;50;706;1345;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};683;695.00;78%
855;4668;3;20;50;4279;6946;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4792;4811.00;78%
856;2123;3;20;50;3669;5123;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3866;3874.00;78%
857;4007;3;20;50;14110;23273;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11269;11291.00;78%
858;1650;5;20;50;3272;10138;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3353;3366.00;78%
859;2149;3;20;50;1963;6510;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1867;1879.00;78%
860;8352;4;20;50;70563;152998;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};71765;71791.00;78%
861;1167;3;20;50;1437;1376;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};941;950.00;78%
862;4231;7;20;50;24316;37113;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19533;19548.00;78%
863;3310;3;20;50;11029;13617;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10861;10872.00;78%
864;745;3;20;50;131;20;{"edge":["localhost:80"]};21;28.00;78%
865;7400;3;20;50;48134;73375;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};40180;40197.00;78%
866;62;4;20;50;62;7;{"edge":["localhost:80"]};10;22.00;79%
867;3000;3;20;50;9625;10162;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9490;9504.00;79%
868;3644;3;20;50;6540;12907;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10011;10028.00;79%
869;565;3;20;50;267;324;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};236;244.00;79%
870;2785;4;20;50;7441;10550;{"edge":["localhost:80"]};11696;11708.00;78%
871;875;3;20;50;559;1270;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};615;622.00;79%
872;704;3;20;50;298;317;{"edge":["localhost:80"]};668;675.00;78%
873;1287;8;20;50;1942;4211;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2449;2462.00;78%
874;3831;4;20;50;12581;19621;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10755;10829.00;78%
875;4084;3;20;50;7133;11635;{"edge":["localhost:80"]};10119;10137.00;78%
876;3024;3;20;50;7232;8347;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7480;7492.00;78%
877;10000;8;20;50;199859;358492;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};199440;199473.00;78%
878;2605;3;20;50;9695;11242;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10038;10047.00;78%
879;400;3;20;50;149;120;{"edge":["localhost:80"]};74;80.00;78%
880;659;3;20;50;134;132;{"edge":["localhost:80"]};167;173.00;79%
881;343;3;20;50;94;113;{"edge":["localhost:80"]};156;165.00;78%
882;4771;3;20;50;14319;23738;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20271;20283.00;78%
883;7850;4;20;50;43089;67346;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52700;52720.00;78%
884;3510;4;20;50;6661;13687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8435;8451.00;79%
885;4359;7;20;50;15751;30036;{"edge":["localhost:80"]};23092;23110.00;78%
886;863;8;20;50;1221;3296;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1290;1296.00;78%
887;3705;3;20;50;11762;19354;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11929;11941.00;78%
888;324;3;20;50;127;70;{"edge":["localhost:80"]};64;76.00;78%
889;2419;3;20;50;3609;7753;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5004;5016.00;79%
890;4492;3;20;50;13941;18013;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13492;13506.00;79%
891;109;4;20;50;77;25;{"edge":["localhost:80"]};19;30.00;79%
892;683;11;20;50;404;1031;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};545;558.00;79%
893;1127;3;20;50;592;1437;{"edge":["localhost:80"]};1010;1019.00;78%
894;5289;4;20;50;30790;48217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21166;21185.00;79%
895;1126;3;20;50;695;1086;{"edge":["localhost:80"]};1412;1420.00;78%
896;3016;4;20;50;11077;17337;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8264;8284.00;78%
897;1692;4;20;50;1319;3554;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1447;1457.00;78%
898;4867;3;20;50;20145;32500;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15900;15911.00;79%
899;1629;3;20;50;1215;2372;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1191;1201.00;79%
900;1280;4;20;50;1014;2184;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1587;1595.00;79%
901;1555;3;20;50;1629;3222;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1674;1686.00;79%
902;3643;3;20;50;10128;21963;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13987;13998.00;79%
903;2820;3;20;50;9484;13632;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6800;6812.00;79%
904;1872;7;20;50;707;959;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};765;774.00;79%
905;676;3;20;50;198;227;{"edge":["localhost:80"]};225;234.00;79%
906;687;3;20;50;345;473;{"edge":["localhost:80"]};491;499.00;78%
907;3364;4;20;50;5611;10052;{"edge":["localhost:80"]};8528;8543.00;78%
908;3161;7;20;50;10138;16670;{"edge":["localhost:80"]};14284;14310.00;78%
909;218;3;20;50;85;29;{"edge":["localhost:80"]};53;62.00;78%
910;4772;4;20;50;16373;34444;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24816;24833.00;78%
911;869;7;20;50;605;848;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};569;579.00;78%
912;88;3;20;50;38;15;{"edge":["localhost:80"]};20;28.00;78%
913;3953;3;20;50;4939;7708;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5201;5219.00;78%
914;3558;4;20;50;8283;11392;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8243;8263.00;78%
915;1137;3;20;50;599;655;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};454;462.00;78%
916;4724;3;20;50;20874;33915;{"edge":["localhost:80"]};41281;41297.00;78%
917;4427;3;20;50;18665;26984;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16109;16122.00;78%
918;480;7;20;50;400;160;{"edge":["localhost:80"]};156;164.00;78%
919;8791;8;20;50;186663;336564;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};176990;177028.00;78%
920;277;3;20;50;124;166;{"edge":["localhost:80"]};101;109.00;78%
921;39;4;20;50;29;10;{"edge":["localhost:80"]};9;16.00;78%
922;3753;4;20;50;13998;17279;{"edge":["localhost:80"]};22091;22104.00;78%
923;1458;4;20;50;1874;4464;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1775;1786.00;78%
924;359;3;20;50;112;113;{"edge":["localhost:80"]};208;214.00;78%
925;314;7;20;50;92;148;{"edge":["localhost:80"]};114;123.00;78%
926;217;3;20;50;68;51;{"edge":["localhost:80"]};50;56.00;78%
927;4441;3;20;50;5901;13155;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8718;8730.00;78%
928;4395;3;20;50;19446;32872;{"edge":["localhost:80"]};31985;31997.00;77%
929;1503;6;20;50;3209;5587;{"edge":["localhost:80"]};7189;7205.00;77%
930;488;4;20;50;160;81;{"edge":["localhost:80"]};167;177.00;77%
931;1640;3;20;50;1740;4462;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1776;1790.00;77%
932;3451;3;20;50;2955;7406;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3234;3247.00;77%
933;3851;3;20;50;10827;13754;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9658;9672.00;78%
934;4306;4;20;50;19233;38863;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18955;18978.00;78%
935;2809;4;20;50;6234;9458;{"edge":["localhost:80"]};10854;10868.00;77%
936;3857;7;20;50;12492;16673;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12325;12340.00;77%
937;1493;7;20;50;1622;1676;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2092;2105.00;78%
938;4457;3;20;50;20258;21512;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20143;20154.00;78%
939;1885;3;20;50;1934;2634;{"edge":["localhost:80"]};2663;2670.00;77%
940;3968;3;20;50;10269;10782;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10116;10128.00;77%
941;3496;3;20;50;5505;6693;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5925;5935.00;77%
942;3277;4;20;50;6506;9882;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9466;9490.00;78%
943;506;3;20;50;161;74;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};155;163.00;77%
944;3752;3;20;50;13177;14359;{"edge":["localhost:80"]};14471;14482.00;77%
945;132;3;20;50;79;16;{"edge":["localhost:80"]};16;25.00;77%
946;1572;3;20;50;1448;1988;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1493;1500.00;77%
947;3634;3;20;50;11971;12693;{"edge":["localhost:80"]};12990;13002.00;77%
948;3042;3;20;50;11451;11885;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9712;9721.00;77%
949;4053;3;20;50;16984;16866;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17694;17708.00;77%
950;727;3;20;50;299;266;{"edge":["localhost:80"]};266;273.00;77%
951;3292;3;20;50;7502;11261;{"edge":["localhost:80"]};11430;11442.00;77%
952;2897;7;20;50;9877;10771;{"edge":["localhost:80"]};10180;10192.00;77%
953;2856;4;20;50;8874;10417;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9000;9009.00;77%
954;9695;3;20;50;60401;67554;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44239;44257.00;77%
955;1030;3;20;50;704;673;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};607;619.00;76%
956;3390;7;20;50;7565;8336;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6183;6195.00;77%
957;406;4;20;50;258;88;{"edge":["localhost:80"]};121;132.00;77%
958;330;3;20;50;45;68;{"edge":["localhost:80"]};73;80.00;76%
959;26;4;20;50;26;6;{"edge":["localhost:80"]};8;15.00;76%
960;493;4;20;50;180;168;{"edge":["localhost:80"]};186;193.00;77%
961;680;3;20;50;344;326;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};298;309.00;76%
962;872;3;20;50;402;356;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;310.00;76%
963;3070;3;20;50;6514;7519;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6800;6808.00;76%
964;361;3;20;50;130;42;{"edge":["localhost:80"]};44;51.00;76%
965;4762;3;20;50;11278;13922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13561;13573.00;76%
966;3714;3;20;50;6092;6310;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6126;6140.00;76%
967;4063;3;20;50;11452;12763;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7900;7907.00;76%
968;1036;7;20;50;1019;1136;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};853;863.00;76%
969;10000;8;20;50;249165;355571;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};255559;255589.00;77%
970;759;3;20;50;298;178;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};168;176.00;76%
971;3499;3;20;50;8316;12312;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11871;11880.00;76%
972;5221;3;20;50;46171;58424;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};47445;47456.00;76%
973;259;4;20;50;230;40;{"edge":["localhost:80"]};40;47.00;77%
974;681;4;20;50;417;438;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};377;383.00;77%
975;4075;4;20;50;14933;14593;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11668;11681.00;76%
976;3035;7;20;50;1829;1765;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1728;1742.00;76%
977;4623;7;20;50;23027;25492;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17732;17760.00;76%
978;1711;3;20;50;1785;2050;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1776;1785.00;76%
979;2595;7;20;50;5828;6103;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6000;6011.00;76%
980;5685;3;20;50;27701;29472;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22078;22089.00;76%
981;1294;4;20;50;1323;1413;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1547;1554.00;76%
982;818;3;20;50;298;218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};302;310.00;76%
983;3999;3;20;50;11970;13630;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8474;8483.00;76%
984;4335;3;20;50;7757;9001;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8489;8498.00;76%
985;2146;4;20;50;3981;3985;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3372;3380.00;76%
986;454;3;20;50;90;55;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};118;128.00;76%
987;1806;4;20;50;2740;3194;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2714;2722.00;76%
988;4258;3;20;50;13304;13969;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12092;12101.00;76%
989;3068;4;20;50;11695;11349;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11465;11476.00;76%
990;3143;3;20;50;7391;7596;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4775;4783.00;76%
991;293;3;20;50;83;43;{"edge":["localhost:80"]};76;89.00;76%
992;2867;4;20;50;8525;9718;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8621;8632.00;76%
993;808;4;20;50;403;289;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;311.00;76%
994;1568;3;20;50;2344;2882;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2429;2435.00;76%
995;3633;8;20;50;28863;34008;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31199;31215.00;76%
996;2283;3;20;50;4593;5121;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4534;4541.00;76%
997;1223;3;20;50;963;1059;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};881;887.00;76%
998;1187;4;20;50;1267;1514;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1197;1204.00;76%
999;2458;3;20;50;2845;4277;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3274;3282.00;77%
1000;3759;3;20;50;4809;5708;{"edge":["localhost:80"]};5380;5389.00;76%
1001;1805;3;20;50;1995;2320;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2029;2037.00;76%
1002;1604;3;20;50;1934;2201;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1879;1887.00;76%
1003;3656;3;20;50;6539;9856;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8469;8477.00;77%
1004;3813;3;20;50;6125;6690;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6084;6094.00;77%
1005;4885;3;20;50;14835;15171;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10923;10934.00;77%
1006;5653;3;20;50;19135;21971;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19321;19333.00;77%
1007;6395;3;20;50;16837;26284;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22700;22711.00;77%
1008;542;3;20;50;178;82;{"edge":["localhost:80"]};84;92.00;77%
1009;7988;4;20;50;49266;59257;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};55529;55549.00;77%
1010;1193;3;20;50;1255;1588;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1266;1274.00;77%
1011;3707;7;20;50;6233;6009;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5316;5329.00;77%
1012;2857;3;20;50;7571;8338;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7932;7941.00;77%
1013;584;3;20;50;228;227;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};217;223.00;77%
1014;2815;3;20;50;3934;4598;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3837;3846.00;77%
1015;146;7;20;50;54;21;{"edge":["localhost:80"]};21;27.00;77%
1016;2229;4;20;50;5126;7980;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3799;3807.00;77%
1017;398;3;20;50;162;89;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};106;113.00;77%
1018;1785;4;20;50;2267;2904;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2427;2435.00;77%
1019;994;4;20;50;609;723;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};597;605.00;77%
1020;378;3;20;50;127;84;{"edge":["localhost:80"]};74;80.00;77%
1021;2788;3;20;50;5717;5975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4552;4561.00;77%
1022;168;3;20;50;44;14;{"edge":["localhost:80"]};27;35.00;77%
1023;1500;3;20;50;1035;1273;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};986;992.00;77%
1024;6954;3;20;50;28560;31825;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25813;25826.00;77%
1025;1049;3;20;50;704;667;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};609;618.00;77%
1026;2216;3;20;50;2665;3131;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2670;2680.00;77%
1027;4358;3;20;50;14441;14668;{"edge":["localhost:80"]};15506;15515.00;77%
1028;4099;3;20;50;14462;18311;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18670;18680.00;77%
1029;2608;3;20;50;6848;7068;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5102;5110.00;77%
1030;2426;4;20;50;6131;6513;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6163;6178.00;77%
1031;1000;3;20;50;604;701;{"edge":["localhost:80"]};722;728.00;77%
1032;4095;6;20;50;9197;10658;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9687;9704.00;77%
1033;3835;3;20;50;6128;6119;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5936;5948.00;77%
1034;850;4;20;50;604;447;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};399;406.00;76%
1035;1595;4;20;50;2046;2475;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2024;2034.00;76%
1036;360;3;20;50;88;46;{"edge":["localhost:80"]};59;68.00;76%
1037;1103;4;20;50;853;1128;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1873;1881.00;77%
1038;2509;3;20;50;4596;5720;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4642;4649.00;77%
1039;703;3;20;50;248;235;{"edge":["localhost:80"]};206;213.00;77%
1040;3035;4;20;50;6552;6668;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6636;6646.00;77%
1041;915;3;20;50;710;766;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};553;562.00;77%
1042;4333;4;20;50;29375;30007;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20967;20979.00;77%
1043;3643;4;20;50;12888;13689;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9204;9235.00;77%
1044;3501;3;20;50;2960;3406;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3133;3141.00;77%
1045;3560;3;20;50;3336;3701;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3554;3563.00;77%
1046;1051;3;20;50;810;961;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};767;773.00;77%
1047;109;7;20;50;39;15;{"edge":["localhost:80"]};31;37.00;77%
1048;6272;3;20;50;7794;10633;{"edge":["localhost:80"]};11399;11411.00;77%
1049;2603;3;20;50;4277;4274;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4196;4205.00;77%
1050;137;8;20;50;47;20;{"edge":["localhost:80"]};23;30.00;77%
1051;3909;3;20;50;7485;7798;{"edge":["localhost:80"]};8219;8231.00;77%
1052;43;4;20;50;62;8;{"edge":["localhost:80"]};8;14.00;77%
1053;8;4;20;50;36;5;{"edge":["localhost:80"]};12;21.00;77%
1054;2073;3;20;50;2984;3022;{"edge":["localhost:80"]};3642;3650.00;77%
1055;1568;3;20;50;2246;2777;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1824;1831.00;77%
1056;3630;7;20;50;2443;3062;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2446;2458.00;77%
1057;392;4;20;50;82;41;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};71;77.00;76%
1058;3988;3;20;50;10657;13344;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10744;10755.00;77%
1059;3452;3;20;50;10535;11742;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11794;11803.00;77%
1060;3919;3;20;50;9303;9510;{"edge":["localhost:80"]};9786;9798.00;76%
1061;1519;3;20;50;1561;1909;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1389;1395.00;76%
1062;4776;3;20;50;20979;22674;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21865;21876.00;76%
1063;3459;8;20;50;29156;41733;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37579;37601.00;77%
1064;2612;8;20;50;11765;11653;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10643;10655.00;76%
1065;2642;3;20;50;8285;7932;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8184;8195.00;76%
1066;1279;4;20;50;1423;1750;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1409;1417.00;76%
1067;3198;3;20;50;6543;10071;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10185;10195.00;76%
1068;2557;3;20;50;4805;5288;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4727;4736.00;76%
1069;1151;3;20;50;714;880;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};646;653.00;76%
1070;4732;3;20;50;27025;27925;{"edge":["localhost:80"]};27431;27443.00;76%
1071;5;4;20;50;64;7;{"edge":["localhost:80"]};11;17.00;76%
1072;27;4;20;50;39;5;{"edge":["localhost:80"]};7;12.00;76%
1073;1399;3;20;50;1169;1608;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1298;1304.00;76%
1074;83;3;20;50;35;6;{"edge":["localhost:80"]};8;15.00;76%
1075;13;3;20;50;29;4;{"edge":["localhost:80"]};5;13.00;77%
1076;2867;3;20;50;6551;8392;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7776;7786.00;77%
1077;24;4;20;50;63;6;{"edge":["localhost:80"]};7;13.00;77%
1078;934;3;20;50;525;521;{"edge":["localhost:80"]};598;605.00;77%
1079;4678;8;20;50;42595;53869;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41555;41572.00;77%
1080;1222;8;20;50;2134;2620;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2069;2076.00;77%
1081;2468;4;20;50;4497;5016;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4393;4402.00;77%
1082;308;4;20;50;86;62;{"edge":["localhost:80"]};58;65.00;77%
1083;3601;3;20;50;3715;4701;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3829;3842.00;77%
1084;6445;3;20;50;33264;42586;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37264;37278.00;77%
1085;7382;3;20;50;60400;86829;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61114;61129.00;77%
1086;3468;3;20;50;10635;10634;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7197;7206.00;77%
1087;3022;3;20;50;4563;5216;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4566;4575.00;77%
1088;4531;3;20;50;906;800;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};918;928.00;77%
1089;1972;4;20;50;4187;5163;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3319;3330.00;77%
1090;1683;3;20;50;3470;4328;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3442;3449.00;77%
1091;1620;3;20;50;704;793;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};729;735.00;77%
1092;1431;3;20;50;1048;1425;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1122;1128.00;77%
1093;804;3;20;50;507;672;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};547;553.00;77%
1094;6591;7;20;50;29888;34561;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23266;23285.00;77%
1095;839;7;20;50;708;698;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};609;618.00;77%
1096;3464;3;20;50;9816;10041;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8676;8686.00;77%
1097;2498;4;20;50;5126;6138;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4980;4988.00;77%
1098;2702;8;20;50;14045;16969;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15704;15717.00;77%
1099;1651;3;20;50;2142;2620;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1871;1878.00;77%
1100;1498;3;20;50;1837;2109;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1775;1780.00;77%
1101;680;4;20;50;297;218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};304;311.00;77%
1102;2764;8;20;50;13074;12975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9912;9927.00;77%
1103;2000;7;20;50;3665;3692;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3793;3802.00;77%
1104;3687;3;20;50;10536;11448;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11779;11788.00;77%
1105;503;3;20;50;301;215;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;210.00;77%
1106;2042;3;20;50;5518;5831;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5451;5457.00;77%
1107;2261;7;20;50;5280;6936;{"edge":["localhost:80"]};6973;6988.00;77%
1108;461;3;20;50;195;156;{"edge":["localhost:80"]};82;89.00;77%
1109;913;3;20;50;277;294;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};390;396.00;77%
1110;2262;3;20;50;3883;4509;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3719;3727.00;77%
1111;56;4;20;50;34;7;{"edge":["localhost:80"]};13;21.00;77%
1112;1862;3;20;50;3671;3997;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3050;3057.00;77%
1113;978;3;20;50;503;549;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};395;401.00;77%
1114;1361;3;20;50;873;973;{"edge":["localhost:80"]};1066;1071.00;77%
1115;4632;4;20;50;21143;22201;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19002;19016.00;77%
1116;5051;3;20;50;7765;7980;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7968;7977.00;77%
1117;2180;7;20;50;1833;2316;{"edge":["localhost:80"]};2269;2281.00;77%
1118;679;4;20;50;396;497;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};522;529.00;77%
1119;3243;4;20;50;11252;12505;{"edge":["localhost:80"]};14370;14381.00;77%
1120;480;7;20;50;248;112;{"edge":["localhost:80"]};141;149.00;77%
1121;302;3;20;50;65;65;{"edge":["localhost:80"]};37;43.00;77%
1122;2578;4;20;50;8423;8692;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8420;8440.00;77%
1123;3958;3;20;50;11760;13660;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13453;13462.00;77%
1124;2103;3;20;50;3369;3829;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3430;3437.00;77%
1125;1884;3;20;50;1524;2225;{"edge":["localhost:80"]};1721;1728.00;77%
1126;6402;8;20;50;69742;108535;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74007;74033.00;77%
1127;549;3;20;50;319;208;{"edge":["localhost:80"]};288;295.00;77%
1128;1150;8;20;50;2156;2847;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2270;2280.00;77%
1129;4480;4;20;50;17882;21605;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16230;16241.00;77%
1130;2122;8;20;50;8314;9552;{"edge":["localhost:80"]};9982;9995.00;77%
1131;3710;4;20;50;17795;21506;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11585;11596.00;77%
1132;527;7;20;50;180;84;{"edge":["localhost:80"]};92;105.00;77%
1133;513;3;20;50;200;192;{"edge":["localhost:80"]};208;215.00;77%
1134;2104;9;20;50;5715;6352;{"edge":["localhost:80"]};6491;6505.00;77%
1135;478;10;20;50;325;232;{"edge":["localhost:80"]};268;276.00;77%
1136;3078;3;20;50;3815;4534;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2759;2768.00;77%
1137;4737;3;20;50;9714;12292;{"edge":["localhost:80"]};12224;12234.00;77%
1138;9901;3;20;50;73654;111145;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74015;74032.00;77%
1139;4151;3;20;50;8656;10164;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8574;8584.00;77%
1140;4976;3;20;50;21060;25210;{"edge":["localhost:80"]};24599;24609.00;77%
1141;4996;3;20;50;24273;31299;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26653;26666.00;77%
1142;3350;3;20;50;16293;21029;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17867;17876.00;77%
1143;3813;8;20;50;36746;52979;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35388;35412.00;77%
1144;1215;3;20;50;599;1554;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};458;465.00;77%
1145;959;7;20;50;225;172;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};168;176.00;77%
1146;1401;12;20;50;3023;4717;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3007;3019.00;77%
1147;2067;3;20;50;3774;4507;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3015;3028.00;77%
1148;3200;3;20;50;8926;10256;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8593;8602.00;77%
1149;481;7;20;50;300;188;{"edge":["localhost:80"]};241;251.00;77%
1150;266;3;20;50;81;51;{"edge":["localhost:80"]};61;68.00;77%
1151;3153;3;20;50;8396;10542;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8445;8455.00;77%
1152;438;3;20;50;248;152;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};149;155.00;77%
1153;4348;3;20;50;13557;15872;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13850;13863.00;77%
1154;4787;4;20;50;11357;19612;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16722;16736.00;77%
1155;428;3;20;50;189;137;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};137;144.00;77%
1156;48;3;20;50;66;6;{"edge":["localhost:80"]};7;16.00;77%
1157;3220;3;20;50;6121;6852;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5510;5518.00;77%
1158;1452;3;20;50;1837;2639;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1575;1582.00;77%
1159;1990;8;20;50;7848;8826;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6225;6234.00;77%
1160;155;3;20;50;74;15;{"edge":["localhost:80"]};12;21.00;77%
1161;3625;3;20;50;6815;7561;{"edge":["localhost:80"]};8000;8009.00;77%
1162;8063;3;20;50;60765;72568;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};67239;67254.00;77%
1163;2749;4;20;50;7668;8444;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7613;7625.00;77%
1164;464;7;20;50;301;163;{"edge":["localhost:80"]};166;175.00;77%
1165;405;3;20;50;141;186;{"edge":["localhost:80"]};296;302.00;77%
1166;4639;3;20;50;17655;22174;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18969;18987.00;77%
1167;4366;3;20;50;5856;7730;{"edge":["localhost:80"]};8196;8207.00;77%
1168;794;3;20;50;479;597;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};434;443.00;77%
1169;603;3;20;50;153;231;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};223;229.00;77%
1170;297;3;20;50;68;40;{"edge":["localhost:80"]};60;68.00;77%
1171;1912;3;20;50;1698;2437;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1654;1662.00;77%
1172;5071;3;20;50;23598;31428;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23386;23400.00;77%
1173;2536;3;20;50;1938;2011;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1813;1821.00;77%
1174;3394;4;20;50;11515;12153;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11127;11140.00;77%
1175;7432;3;20;50;50779;84236;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};57261;57275.00;77%
1176;1941;3;20;50;1861;2008;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1698;1706.00;77%
1177;1749;3;20;50;115;57;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};121;132.00;77%
1178;1335;3;20;50;1140;1493;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1287;1295.00;77%
1179;957;3;20;50;599;970;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};650;656.00;77%
1180;113;3;20;50;32;7;{"edge":["localhost:80"]};12;17.00;77%
1181;2703;3;20;50;2804;3879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2505;2516.00;77%
1182;1526;4;20;50;1825;2464;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1427;1438.00;77%
1183;1758;3;20;50;1497;1869;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1568;1577.00;77%
1184;2164;3;20;50;5727;6323;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5345;5354.00;77%
1185;254;4;20;50;118;36;{"edge":["localhost:80"]};39;47.00;77%
1186;3717;4;20;50;8329;10367;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8479;8491.00;77%
1187;914;7;20;50;485;665;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};432;440.00;77%
1188;4501;8;20;50;45238;68124;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43636;43655.00;77%
1189;4690;3;20;50;6975;8770;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7314;7326.00;77%
1190;1846;7;20;50;1624;1952;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1514;1524.00;77%
1191;104;3;20;50;38;11;{"edge":["localhost:80"]};12;20.00;77%
1192;158;3;20;50;44;20;{"edge":["localhost:80"]};26;32.00;77%
1193;2691;3;20;50;3228;3816;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3194;3205.00;77%
1194;29;4;20;50;30;4;{"edge":["localhost:80"]};7;11.00;77%
1195;22;4;20;50;25;9;{"edge":["localhost:80"]};6;12.00;78%
1196;2844;4;20;50;6661;7624;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6669;6679.00;78%
1197;237;3;20;50;113;52;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};80;97.00;77%
1198;2664;7;20;50;6267;7397;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5415;5426.00;77%
1199;401;3;20;50;123;62;{"edge":["localhost:80"]};67;73.00;77%
1200;463;3;20;50;164;257;{"edge":["localhost:80"]};240;245.00;77%
1201;228;3;20;50;67;78;{"edge":["localhost:80"]};82;88.00;77%
1202;3177;3;20;50;9148;11415;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9400;9409.00;77%
1203;2080;3;20;50;2449;2844;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2464;2478.00;77%
1204;4087;3;20;50;12174;15415;{"edge":["localhost:80"]};15786;15796.00;77%
1205;168;3;20;50;70;17;{"edge":["localhost:80"]};14;22.00;77%
1206;24;4;20;50;26;25;{"edge":["localhost:80"]};8;17.00;77%
1207;1023;3;20;50;668;949;{"edge":["localhost:80"]};1040;1046.00;77%
1208;3766;3;20;50;16587;19576;{"edge":["localhost:80"]};18877;18886.00;77%
1209;20;4;20;50;70;7;{"edge":["localhost:80"]};8;16.00;77%
1210;1283;3;20;50;1074;1328;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1174;1181.00;77%
1211;4163;7;20;50;18932;21996;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18529;18543.00;77%
1212;3937;7;20;50;26815;30853;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20221;20237.00;77%
1213;754;4;20;50;399;319;{"edge":["localhost:80"]};347;355.00;77%
1214;842;3;20;50;562;658;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};513;520.00;77%
1215;4569;3;20;50;22622;33304;{"edge":["localhost:80"]};33919;33930.00;77%
1216;572;3;20;50;156;139;{"edge":["localhost:80"]};81;88.00;77%
1217;2992;4;20;50;9098;9998;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9345;9355.00;77%
1218;9349;3;20;50;20964;30851;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21130;21147.00;77%
1219;1799;3;20;50;1304;1636;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1218;1226.00;77%
1220;2001;3;20;50;1526;2040;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1426;1435.00;77%
1221;1654;3;20;50;1426;1774;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1389;1397.00;77%
1222;51;3;20;50;31;7;{"edge":["localhost:80"]};10;19.00;77%
1223;3766;4;20;50;12516;13534;{"edge":["localhost:80"]};14249;14260.00;77%
1224;3072;8;20;50;14217;19876;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11007;11024.00;77%
1225;35;4;20;50;61;9;{"edge":["localhost:80"]};8;15.00;77%
1226;435;3;20;50;108;72;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};91;100.00;77%
1227;1725;4;20;50;1354;3137;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2075;2083.00;77%
1228;2505;8;20;50;11816;16277;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12832;12850.00;77%
1229;474;3;20;50;149;77;{"edge":["localhost:80"]};59;65.00;77%
1230;4793;4;20;50;12923;16342;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13384;13397.00;77%
1231;2822;8;20;50;15834;17817;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11997;12010.00;77%
1232;2623;3;20;50;3000;3469;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3524;3531.00;77%
1233;2670;3;20;50;1884;2277;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2007;2015.00;77%
1234;1550;3;20;50;1016;1275;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};864;871.00;77%
1235;412;4;20;50;106;61;{"edge":["localhost:80"]};67;74.00;78%
1236;3582;4;20;50;15061;16040;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15284;15295.00;78%
1237;3463;3;20;50;6144;8765;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7514;7522.00;78%
1238;4901;4;20;50;21492;33374;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17082;17096.00;78%
1239;3250;4;20;50;12688;15905;{"edge":["localhost:80"]};15276;15289.00;77%
1240;1179;4;20;50;1148;1602;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1083;1089.00;78%
1241;2795;3;20;50;7622;13980;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8749;8760.00;78%
1242;866;3;20;50;384;530;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};198;206.00;78%
1243;2162;7;20;50;3366;7227;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3463;3475.00;78%
1244;2033;4;20;50;4113;6018;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5330;5338.00;78%
1245;4473;7;20;50;13045;16534;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12010;12026.00;78%
1246;666;3;20;50;401;350;{"edge":["localhost:80"]};347;355.00;78%
1247;1145;3;20;50;368;586;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};381;389.00;78%
1248;491;3;20;50;132;197;{"edge":["localhost:80"]};200;206.00;78%
1249;2532;3;20;50;3274;4727;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3454;3463.00;78%
1250;2586;3;20;50;5719;7105;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5468;5477.00;78%
1251;738;3;20;50;403;342;{"edge":["localhost:80"]};325;332.00;78%
1252;2485;8;20;50;15223;18493;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12388;12400.00;78%
1253;2028;3;20;50;1446;1800;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1566;1575.00;78%
1254;7567;3;20;50;37672;48515;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39627;39645.00;78%
1255;563;3;20;50;367;238;{"edge":["localhost:80"]};261;269.00;78%
1256;1965;3;20;50;2164;2603;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1961;1968.00;78%
1257;2361;3;20;50;3478;4214;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3632;3639.00;78%
1258;2605;4;20;50;7908;9966;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8072;8081.00;78%
1259;187;4;20;50;104;23;{"edge":["localhost:80"]};28;37.00;78%
1260;80;4;20;50;30;8;{"edge":["localhost:80"]};11;18.00;78%
1261;3755;3;20;50;15457;28000;{"edge":["localhost:80"]};27996;28007.00;78%
1262;7507;3;20;50;33829;38095;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25416;25431.00;78%
1263;988;14;20;50;1869;3572;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1581;1598.00;78%
1264;305;7;20;50;72;43;{"edge":["localhost:80"]};56;64.00;78%
1265;2718;4;20;50;7486;15610;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10242;10253.00;78%
1266;1740;3;20;50;3386;4475;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3501;3508.00;78%
1267;2070;7;20;50;909;952;{"edge":["localhost:80"]};896;907.00;78%
1268;4902;4;20;50;20544;22832;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19413;19426.00;78%
1269;178;3;20;50;76;17;{"edge":["localhost:80"]};22;30.00;78%
1270;2542;8;20;50;10833;16023;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13828;13841.00;78%
1271;3362;8;20;50;27936;32046;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22222;22237.00;78%
1272;1308;4;20;50;1201;1752;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1505;1515.00;78%
1273;3236;3;20;50;3878;5004;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4195;4204.00;78%
1274;22;4;20;50;64;5;{"edge":["localhost:80"]};11;18.00;78%
1275;2787;4;20;50;5619;6668;{"edge":["localhost:80"]};7045;7054.00;78%
1276;1972;3;20;50;2906;4012;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2942;2949.00;78%
1277;417;8;20;50;265;264;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};304;311.00;78%
1278;4032;7;20;50;14795;17256;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15076;15090.00;78%
1279;2314;8;20;50;8691;13819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11864;11875.00;78%
1280;2522;3;20;50;3066;4492;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3684;3693.00;78%
1281;2121;3;20;50;3879;4822;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3971;3978.00;78%
1282;5130;3;20;50;29992;42128;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35911;35922.00;78%
1283;6474;3;20;50;61912;98474;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61223;61234.00;78%
1284;1526;3;20;50;1424;2419;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1439;1446.00;78%
1285;4686;3;20;50;9230;12070;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9030;9039.00;78%
1286;1104;3;20;50;323;355;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};249;256.00;78%
1287;1346;3;20;50;728;1115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};713;720.00;78%
1288;917;4;20;50;607;696;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};497;503.00;78%
1289;3360;6;20;50;5847;9777;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8134;8146.00;78%
1290;4466;4;20;50;20977;23352;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13406;13421.00;78%
1291;2227;4;20;50;4879;5848;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5164;5172.00;78%
1292;665;3;20;50;408;429;{"edge":["localhost:80"]};411;417.00;78%
1293;2762;3;20;50;7341;10597;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10152;10162.00;78%
1294;1388;3;20;50;1322;1613;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1240;1247.00;78%
1295;23;4;20;50;29;4;{"edge":["localhost:80"]};7;13.00;78%
1296;2919;3;20;50;2504;3292;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2486;2494.00;78%
1297;3279;7;20;50;10124;15596;{"edge":["localhost:80"]};15510;15522.00;78%
1298;2042;3;20;50;3885;4669;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3770;3778.00;78%
1299;1730;4;20;50;3926;4608;{"edge":["localhost:80"]};4415;4426.00;78%
1300;820;7;20;50;315;184;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};279;288.00;78%
1301;3863;3;20;50;17010;18473;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17478;17486.00;78%
1302;9692;3;20;50;57765;85393;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70651;70667.00;78%
1303;9994;8;20;50;224320;329395;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};212543;212581.00;78%
1304;2489;3;20;50;4696;4921;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4890;4898.00;78%
1305;9659;8;20;50;167704;260387;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};178865;178892.00;78%
1306;4006;3;20;50;20362;22939;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14210;14222.00;78%
1307;963;4;20;50;850;1240;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};897;904.00;78%
1308;8025;7;20;50;54050;81087;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};59584;59608.00;78%
1309;174;3;20;50;76;20;{"edge":["localhost:80"]};28;38.00;78%
1310;301;3;20;50;64;39;{"edge":["localhost:80"]};37;52.00;78%
1311;9310;3;20;50;83289;96843;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};82165;82181.00;78%
1312;8026;3;20;50;30700;48008;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38641;38659.00;79%
1313;3466;8;20;50;30860;47607;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30556;30571.00;79%
1314;7339;8;20;50;149682;222704;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};141590;141616.00;79%
1315;3102;3;20;50;6407;9506;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8807;8816.00;79%
1316;4330;3;20;50;5908;6291;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6021;6031.00;79%
1317;2044;3;20;50;1584;1629;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1488;1497.00;79%
1318;3808;4;20;50;11668;16174;{"edge":["localhost:80"]};17320;17336.00;79%
1319;1759;8;20;50;6303;7166;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4655;4669.00;79%
1320;412;3;20;50;148;64;{"edge":["localhost:80"]};66;71.00;79%
1321;2428;4;20;50;4449;6325;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4591;4603.00;79%
1322;4858;3;20;50;12743;21351;{"edge":["localhost:80"]};18727;18739.00;79%
1323;3630;4;20;50;22694;25600;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14995;15008.00;79%
1324;4507;4;20;50;31136;38154;{"edge":["localhost:80"]};35704;35732.00;78%
1325;1543;4;20;50;2433;2981;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2495;2504.00;78%
1326;784;3;20;50;390;657;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};508;515.00;79%
1327;242;3;20;50;50;23;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50;57.00;78%
1328;769;3;20;50;388;554;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};447;453.00;78%
1329;1581;3;20;50;1631;2268;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1702;1708.00;78%
1330;883;3;20;50;516;602;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};492;497.00;78%
1332;1120;3;20;50;806;808;{"edge":["localhost:80"]};865;875.00;78%
1333;1983;3;20;50;4029;3498;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3069;3082.00;78%
1334;3790;3;20;50;3568;4397;{"edge":["localhost:80"]};4569;4576.00;78%
1335;3841;3;20;50;658;697;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};747;756.00;78%
1336;575;4;20;50;300;180;{"edge":["localhost:80"]};173;180.00;78%
1337;1044;3;20;50;737;1160;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};680;688.00;78%
1338;4355;4;20;50;24954;36384;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16448;16465.00;78%
1339;2079;3;20;50;4289;4426;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3952;3961.00;78%
1340;2516;3;20;50;4189;6231;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5118;5132.00;78%
1341;823;3;20;50;247;112;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};135;143.00;78%
1342;9162;4;20;50;68727;68596;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};69897;69923.00;78%
1343;157;3;20;50;71;20;{"edge":["localhost:80"]};27;42.00;78%
1344;3494;3;20;50;3018;4797;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3057;3067.00;78%
1345;3337;3;20;50;5609;6157;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5653;5662.00;78%
1346;4939;4;20;50;24703;28595;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20468;20482.00;78%
1347;155;3;20;50;74;26;{"edge":["localhost:80"]};29;36.00;78%
1348;2802;3;20;50;6327;7404;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6188;6197.00;78%
1349;201;3;20;50;88;31;{"edge":["localhost:80"]};45;57.00;78%
1350;348;3;20;50;123;157;{"edge":["localhost:80"]};168;178.00;78%
1351;24;4;20;50;29;6;{"edge":["localhost:80"]};7;13.00;78%
1352;2539;3;20;50;7848;9592;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7977;7989.00;78%
1353;4634;3;20;50;15655;18764;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15978;15990.00;78%
1354;473;3;20;50;141;46;{"edge":["localhost:80"]};56;66.00;78%
1355;3848;3;20;50;4851;6488;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6380;6391.00;78%
1356;8261;3;20;50;70803;98806;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74794;74815.00;78%
1357;2887;3;20;50;5513;9352;{"edge":["localhost:80"]};8503;8514.00;78%
1358;6017;7;20;50;34733;39575;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26069;26087.00;78%
1359;4826;8;20;50;41040;49900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39589;39606.00;78%
1360;67;4;20;50;195;10;{"edge":["localhost:80"]};9;18.00;78%
1361;977;3;20;50;462;497;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};476;483.00;78%
1362;545;3;20;50;299;210;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;312.00;78%
1363;115;3;20;50;36;10;{"edge":["localhost:80"]};16;23.00;78%
1364;2442;3;20;50;4841;5391;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5178;5188.00;78%
1365;3681;7;20;50;9608;10241;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9811;9825.00;78%
1366;2443;3;20;50;4660;9071;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6984;6999.00;78%
1367;2288;7;20;50;4796;4893;{"edge":["localhost:80"]};5297;5306.00;78%
1368;3176;4;20;50;11487;16455;{"edge":["localhost:80"]};15941;15953.00;78%
1369;4591;3;20;50;8459;12352;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8800;8812.00;78%
1370;4146;3;20;50;16981;20294;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11540;11552.00;78%
1371;901;3;20;50;592;807;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};461;469.00;78%
1372;1868;3;20;50;2486;2844;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2701;2707.00;78%
1373;4330;3;20;50;19652;28787;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24957;24965.00;78%
1374;2896;8;20;50;15402;24936;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17023;17041.00;78%
1375;3477;3;20;50;7104;8632;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7184;7195.00;78%
1376;4126;4;20;50;16204;19462;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11577;11589.00;78%
1377;3790;7;20;50;26496;37043;{"edge":["localhost:80"]};35194;35208.00;78%
1378;923;7;20;50;835;1049;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};800;814.00;78%
1379;714;3;20;50;245;298;{"edge":["localhost:80"]};404;408.00;78%
1380;8533;4;20;50;70647;100698;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74016;74035.00;78%
1381;3026;3;20;50;7523;8769;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7556;7565.00;78%
1382;468;3;20;50;119;39;{"edge":["localhost:80"]};41;48.00;78%
1383;2355;4;20;50;6576;7142;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4758;4766.00;78%
1384;2888;7;20;50;7256;10008;{"edge":["localhost:80"]};9214;9225.00;78%
1385;1729;3;20;50;3784;4689;{"edge":["localhost:80"]};4673;4680.00;78%
1386;4024;3;20;50;1883;2483;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1876;1885.00;78%
1387;9582;3;20;50;11614;15820;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11369;11386.00;78%
1388;2665;3;20;50;7467;8010;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7643;7653.00;78%
1389;221;4;20;50;127;35;{"edge":["localhost:80"]};33;40.00;78%
1390;1555;3;20;50;1246;1765;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1217;1226.00;78%
1391;2181;3;20;50;1880;3059;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2402;2409.00;78%
1392;1678;4;20;50;2497;3117;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2552;2559.00;78%
1393;3441;3;20;50;10636;11615;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8950;8959.00;78%
1394;177;3;20;50;72;18;{"edge":["localhost:80"]};16;22.00;78%
1395;3185;3;20;50;7299;7524;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7444;7452.00;78%
1396;163;3;20;50;83;15;{"edge":["localhost:80"]};19;27.00;78%
1397;324;3;20;50;140;118;{"edge":["localhost:80"]};97;104.00;79%
1398;4950;4;20;50;24170;29546;{"edge":["localhost:80"]};32591;32606.00;78%
1399;5975;3;20;50;31326;36011;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30373;30385.00;78%
1400;2591;3;20;50;4040;6011;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6218;6225.00;78%
1401;362;3;20;50;135;57;{"edge":["localhost:80"]};100;107.00;78%
1402;3837;3;20;50;11724;12209;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11286;11295.00;79%
1403;10000;8;20;50;200553;315982;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};190832;190860.00;79%
1404;3876;4;20;50;20772;22199;{"edge":["localhost:80"]};21212;21226.00;78%
1405;374;12;20;50;379;265;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};404;412.00;78%
1406;782;8;20;50;1015;1102;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1037;1044.00;78%
1407;1612;3;20;50;1629;2026;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1957;1963.00;78%
1408;2284;3;20;50;2238;2631;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2135;2144.00;78%
1409;611;8;20;50;424;362;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};354;369.00;78%
1410;490;4;20;50;243;159;{"edge":["localhost:80"]};134;141.00;78%
1411;2123;4;20;50;5193;6067;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3481;3489.00;78%
1412;512;7;20;50;230;211;{"edge":["localhost:80"]};254;263.00;78%
1413;397;3;20;50;118;133;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};209;215.00;78%
1414;2189;3;20;50;4802;6254;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4760;4772.00;78%
1415;308;3;20;50;111;22;{"edge":["localhost:80"]};23;32.00;78%
1416;1201;3;20;50;515;687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};616;622.00;79%
1417;955;3;20;50;505;594;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};520;525.00;79%
1418;364;3;20;50;54;28;{"edge":["localhost:80"]};41;48.00;79%
1419;5746;3;20;50;51392;63749;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38590;38602.00;79%
1420;7701;3;20;50;63396;98441;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};66528;66542.00;79%
1421;456;3;20;50;295;168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201;208.00;79%
1422;1820;3;20;50;2386;3692;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2341;2349.00;79%
1423;1344;3;20;50;405;637;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};409;421.00;79%
1424;2264;7;20;50;5214;8191;{"edge":["localhost:80"]};7796;7806.00;78%
1425;9035;3;20;50;60170;72546;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45967;45983.00;79%
1426;2271;3;20;50;3689;5442;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3836;3847.00;79%
1427;2573;4;20;50;6361;9359;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7130;7143.00;79%
1428;1873;3;20;50;2649;3737;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2696;2705.00;79%
1429;5164;3;20;50;21255;25168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24003;24013.00;79%
1430;544;3;20;50;364;373;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};396;403.00;79%
1431;4229;8;20;50;35311;47879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35654;35670.00;79%
1432;4637;3;20;50;12779;18618;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15025;15034.00;79%
1433;1101;7;20;50;1571;1870;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1612;1619.00;79%
1434;4714;3;20;50;12684;20689;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17897;17907.00;79%
1435;8417;3;20;50;68491;110233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};71785;71802.00;79%
1436;460;3;20;50;200;127;{"edge":["localhost:80"]};125;133.00;79%
1437;2421;4;20;50;4675;5086;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4722;4730.00;79%
1438;2616;3;20;50;4805;5953;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5499;5508.00;79%
1439;6293;7;20;50;31933;36186;{"edge":["localhost:80"]};34676;34697.00;79%
1440;1825;4;20;50;3129;4402;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3736;3746.00;79%
1441;8459;4;20;50;80263;110525;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};81649;81666.00;79%
1442;970;3;20;50;603;816;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};600;608.00;79%
1443;90;3;20;50;31;8;{"edge":["localhost:80"]};17;25.00;79%
1444;1040;7;20;50;799;1218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};744;752.00;79%
1445;1420;3;20;50;1437;2546;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1654;1661.00;79%
1446;3470;3;20;50;4493;6157;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4676;4685.00;79%
1447;4910;12;20;50;48004;67980;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45234;45260.00;79%
1448;5437;3;20;50;15856;23330;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18287;18299.00;79%
1449;1276;4;20;50;1258;1785;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1156;1164.00;79%
1450;3550;3;20;50;3194;7421;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3362;3371.00;79%
1451;3243;7;20;50;7724;12229;{"edge":["localhost:80"]};14595;14609.00;79%
1452;4657;3;20;50;32040;46378;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22679;22694.00;79%
1453;302;3;20;50;127;54;{"edge":["localhost:80"]};100;109.00;79%
1454;1694;3;20;50;1503;3187;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1456;1462.00;79%
1455;3059;3;20;50;7819;11891;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5403;5414.00;79%
1456;3953;3;20;50;17855;20474;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17495;17507.00;79%
1457;1338;3;20;50;608;978;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};659;671.00;79%
1458;2084;3;20;50;1220;1424;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1226;1234.00;79%
1459;2578;4;20;50;4902;5905;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5051;5061.00;79%
1460;2299;4;20;50;5401;6922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4153;4166.00;79%
1461;2096;3;20;50;3327;4429;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3603;3611.00;79%
1462;791;7;20;50;493;565;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};511;517.00;79%
1463;4357;8;20;50;33698;52855;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32371;32389.00;79%
1464;215;3;20;50;145;17;{"edge":["localhost:80"]};33;38.00;79%
1465;2026;4;20;50;4069;5038;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2814;2824.00;79%
1466;4917;3;20;50;15262;17739;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15403;15418.00;79%
1467;9701;4;20;50;69485;127597;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};72473;72494.00;79%
1468;1444;4;20;50;1442;3203;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1441;1452.00;79%
1469;3429;3;20;50;6100;8226;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4808;4817.00;79%
1470;2240;3;20;50;4243;6151;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4278;4287.00;79%
1471;400;3;20;50;172;129;{"edge":["localhost:80"]};78;86.00;79%
1472;3772;3;20;50;18769;24746;{"edge":["localhost:80"]};22926;22936.00;79%
1473;255;3;20;50;100;22;{"edge":["localhost:80"]};38;49.00;79%
1474;3660;3;20;50;10551;12429;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10240;10251.00;79%
1475;1546;7;20;50;660;551;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};815;828.00;79%
1476;939;3;20;50;849;1856;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};871;880.00;79%
1477;3932;5;20;50;23855;35748;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20961;20985.00;79%
1478;129;4;20;50;100;13;{"edge":["localhost:80"]};17;24.00;79%
1479;2843;3;20;50;4489;5423;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4772;4785.00;79%
1480;1161;3;20;50;1056;1525;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1025;1031.00;79%
1481;2766;4;20;50;6187;7711;{"edge":["localhost:80"]};8499;8510.00;79%
1482;1138;3;20;50;710;901;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};773;780.00;79%
1483;336;3;20;50;80;62;{"edge":["localhost:80"]};55;60.00;79%
1484;3389;3;20;50;6501;7269;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6741;6752.00;79%
1485;4927;3;20;50;22269;25350;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22386;22397.00;79%
1486;355;4;20;50;213;80;{"edge":["localhost:80"]};82;89.00;79%
1487;3430;3;20;50;9881;13604;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8109;8119.00;79%
1488;4618;4;20;50;25243;25757;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22970;22983.00;79%
1489;3814;4;20;50;11457;14011;{"edge":["localhost:80"]};14580;14598.00;79%
1490;2469;4;20;50;6702;9517;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6525;6536.00;79%
1491;673;3;20;50;403;433;{"edge":["localhost:80"]};482;492.00;79%
1492;183;3;20;50;48;15;{"edge":["localhost:80"]};25;42.00;79%
1493;3517;4;20;50;12988;15285;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13436;13450.00;79%
1494;2340;3;20;50;5219;8893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4206;4214.00;79%
1495;8916;3;20;50;50823;68414;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42913;42927.00;79%
1496;26;4;20;50;208;7;{"edge":["localhost:80"]};8;16.00;79%
1497;2831;3;20;50;4770;6096;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4892;4902.00;79%
1498;3790;4;20;50;16135;17018;{"edge":["localhost:80"]};16165;16175.00;79%
1499;656;8;20;50;609;611;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};711;719.00;79%
1500;2148;3;20;50;4629;4861;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4385;4392.00;79%
1501;729;3;20;50;461;1384;{"edge":["localhost:80"]};1340;1346.00;79%
1502;4966;5;20;50;32021;58786;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35625;35643.00;79%
1503;2951;3;20;50;9021;9905;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9026;9035.00;79%
1504;7685;4;20;50;50831;88588;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};54493;54510.00;79%
1505;7506;3;20;50;58974;82897;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};66793;66807.00;79%
1506;41;4;20;50;61;10;{"edge":["localhost:80"]};13;24.00;79%
1507;2217;7;20;50;4797;6286;{"edge":["localhost:80"]};4789;4799.00;79%
1508;2567;3;20;50;1090;1091;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1224;1231.00;79%
1509;270;3;20;50;59;27;{"edge":["localhost:80"]};25;30.00;79%
1510;4269;3;20;50;7586;9530;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7774;7782.00;79%
1511;3825;7;20;50;11143;16225;{"edge":["localhost:80"]};15081;15094.00;79%
1512;2942;4;20;50;7988;9313;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8084;8094.00;79%
1513;1942;4;20;50;3360;5198;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2967;2978.00;79%
1514;3347;4;20;50;5619;6808;{"edge":["localhost:80"]};8075;8085.00;79%
1515;1319;3;20;50;1027;1496;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1006;1011.00;79%
1516;1697;3;20;50;909;893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};918;925.00;79%
1517;4027;3;20;50;4288;4843;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4251;4261.00;79%
1518;3606;4;20;50;11866;15613;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13243;13256.00;79%
1519;2326;3;20;50;2344;2445;{"edge":["localhost:80"]};2586;2593.00;79%
1520;3228;3;20;50;4466;6035;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4570;4578.00;79%
1521;3765;3;20;50;9499;13185;{"edge":["localhost:80"]};12511;12520.00;79%
1522;4372;7;20;50;6016;7874;{"edge":["localhost:80"]};6973;6990.00;79%
1523;1570;4;20;50;2134;2417;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3167;3175.00;79%
1524;8100;3;20;50;53331;69397;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61367;61384.00;79%
1525;4964;3;20;50;9889;17203;{"edge":["localhost:80"]};14682;14698.00;79%
1526;2523;3;20;50;7141;7415;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7126;7134.00;79%
1527;4736;8;20;50;40730;54560;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39897;39913.00;79%
1528;6815;7;20;50;30929;42942;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37932;37950.00;79%
1529;2225;3;20;50;9231;10350;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9204;9211.00;79%
1530;1177;3;20;50;1018;1174;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};861;868.00;79%
1531;1274;3;20;50;1219;1549;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1197;1202.00;79%
1532;3150;4;20;50;10392;11494;{"edge":["localhost:80"]};12070;12080.00;79%
1533;25;4;20;50;60;5;{"edge":["localhost:80"]};9;14.00;79%
1534;577;4;20;50;300;302;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};404;412.00;79%
1535;1973;4;20;50;3500;4616;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3020;3027.00;79%
1536;4994;3;20;50;21946;25931;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22712;22726.00;79%
1537;3400;7;20;50;6397;6251;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5675;5690.00;79%
1538;3178;3;20;50;694;669;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};606;617.00;79%
1539;2759;3;20;50;6474;8037;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6388;6397.00;79%
1540;547;3;20;50;486;624;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};420;433.00;79%
1541;656;3;20;50;168;536;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};219;224.00;79%
1542;4035;3;20;50;8727;12281;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9616;9628.00;79%
1543;4808;7;20;50;25273;28364;{"edge":["localhost:80"]};27671;27686.00;79%
1544;4930;4;20;50;36233;40975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30869;30886.00;79%
1545;2013;3;20;50;1280;1542;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1144;1152.00;79%
1546;1130;3;20;50;834;1038;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};685;691.00;79%
1547;760;3;20;50;170;177;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};249;260.00;79%
1548;579;3;20;50;300;278;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;309.00;79%
1549;1076;7;20;50;914;1051;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};806;812.00;79%
1550;1426;3;20;50;1812;2800;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2063;2069.00;79%
1551;57;4;20;50;39;9;{"edge":["localhost:80"]};14;21.00;79%
1552;7624;3;20;50;61992;73633;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};62386;62399.00;79%
1553;2207;7;20;50;7565;8472;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8403;8413.00;79%
1554;4388;3;20;50;16678;19213;{"edge":["localhost:80"]};19566;19582.00;79%
1555;417;3;20;50;192;179;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};202;209.00;79%
1556;4773;3;20;50;14032;17675;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13860;13870.00;79%
1557;1666;3;20;50;2241;2825;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2280;2288.00;79%
1558;407;4;20;50;133;105;{"edge":["localhost:80"]};107;114.00;79%
1559;350;3;20;50;77;69;{"edge":["localhost:80"]};76;85.00;79%
1560;223;3;20;50;59;30;{"edge":["localhost:80"]};34;41.00;79%
1561;1411;3;20;50;665;1055;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};584;592.00;79%
1562;602;4;20;50;367;399;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};368;377.00;79%
1563;4315;3;20;50;22505;28843;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19374;19385.00;79%
1564;2588;8;20;50;20759;25430;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21216;21229.00;79%
1565;205;3;20;50;69;16;{"edge":["localhost:80"]};23;43.00;79%
1566;7572;3;20;50;26516;48542;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37793;37809.00;79%
1567;8120;3;20;50;33446;58566;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48085;48101.00;79%
1568;1497;4;20;50;1280;1896;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1466;1474.00;79%
1569;2551;4;20;50;7564;9197;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7564;7572.00;79%
1570;4819;4;20;50;15253;19735;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18345;18357.00;79%
1571;1744;6;20;50;1731;2014;{"edge":["localhost:80"]};1897;1906.00;79%
1572;1577;3;20;50;1179;1417;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1229;1236.00;79%
1573;473;3;20;50;129;163;{"edge":["localhost:80"]};199;204.00;79%
1574;1639;7;20;50;2161;2861;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1733;1742.00;79%
1575;279;3;20;50;59;30;{"edge":["localhost:80"]};69;77.00;79%
1576;727;3;20;50;361;509;{"edge":["localhost:80"]};684;698.00;79%
1577;4425;3;20;50;16322;21779;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16669;16689.00;79%
1578;5778;3;20;50;16068;30292;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23036;23053.00;79%
1579;84;3;20;50;66;14;{"edge":["localhost:80"]};14;20.00;79%
1580;4943;8;20;50;44422;66541;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44182;44200.00;79%
1581;4748;4;20;50;27352;27217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27019;27037.00;79%
1582;480;7;20;50;251;96;{"edge":["localhost:80"]};163;170.00;79%
1583;2828;4;20;50;4375;5262;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4352;4366.00;79%
1584;4526;3;20;50;17794;17919;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17468;17479.00;79%
1585;4063;4;20;50;26814;26934;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22804;22819.00;79%
1586;5377;3;20;50;33986;37277;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26707;26718.00;79%
1587;814;8;20;50;1116;1344;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};866;877.00;79%
1588;1438;3;20;50;1347;1918;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1269;1276.00;79%
1589;1780;3;20;50;1637;2007;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1668;1675.00;79%
1590;704;12;20;50;1013;1249;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1070;1078.00;79%
1591;3407;3;20;50;7587;7192;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7366;7377.00;79%
1592;281;3;20;50;117;39;{"edge":["localhost:80"]};26;31.00;79%
1593;155;3;20;50;42;12;{"edge":["localhost:80"]};15;21.00;79%
1594;419;3;20;50;85;53;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};82;90.00;79%


==> k-nearest-neighbours-testing.csv <==
Dataset index;Dataset instances;attributes;Cluster Number;Iteration Number;Response time;Response time;Invoked Instances;Instance Response Time;Autonomous response Time;Accuracy
578;3968;3;20;50;16972;18354;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14545;14725.00;100%
579;4028;3;20;50;22373;20764;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19019;19053.00;50%
580;638;7;20;50;496;536;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};462;480.00;67%
581;3965;6;20;50;20106;22025;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14385;14407.00;75%
582;464;3;20;50;133;39;{"edge":["localhost:80"]};50;68.00;80%
583;626;4;20;50;392;376;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};405;419.00;67%
584;4047;7;20;50;28545;39131;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29400;29456.00;71%
585;1652;3;20;50;2028;2145;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2012;2026.00;75%
586;914;7;20;50;513;545;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};469;488.00;78%
587;372;3;20;50;191;201;{"edge":["localhost:80"]};192;202.00;70%
588;3696;4;20;50;13812;12801;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13354;13374.00;64%
589;4418;3;20;50;16399;18685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17168;17186.00;67%
590;5714;3;20;50;26604;29215;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19394;19414.00;69%
591;6016;3;20;50;19907;23408;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19777;19799.00;71%
592;9190;4;20;50;115193;130251;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};106298;106329.00;73%
593;3295;4;20;50;15383;15171;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10628;10656.00;69%
594;4979;4;20;50;32138;31350;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22408;22435.00;65%
595;4588;3;20;50;25788;26944;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27193;27214.00;67%
596;817;3;20;50;400;266;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;314.00;63%
597;218;4;20;50;58;25;{"edge":["localhost:80"]};32;49.00;65%
598;2386;3;20;50;2328;3042;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1973;1986.00;67%
599;3076;7;20;50;7831;9110;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7825;7842.00;68%
600;1255;4;20;50;905;924;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};894;908.00;70%
601;3202;3;20;50;8149;11503;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10697;10711.00;71%
602;6561;4;20;50;43398;51161;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};51553;51575.00;72%
603;491;3;20;50;309;141;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};324;336.00;69%
604;2193;4;20;50;5382;5673;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5180;5194.00;70%
605;2703;4;20;50;13087;12885;{"edge":["localhost:80"]};12715;12731.00;71%
606;1055;3;20;50;581;678;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};629;642.00;72%
607;1158;4;20;50;1198;1327;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1191;1206.00;73%
608;4049;4;20;50;25182;24923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17319;17334.00;71%
609;159;3;20;50;85;21;{"edge":["localhost:80"]};27;43.00;72%
610;4292;4;20;50;19684;18258;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13195;13215.00;70%
611;5731;3;20;50;27836;30336;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23091;23107.00;71%
612;4668;3;20;50;5614;6278;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5781;5793.00;71%
613;4859;3;20;50;33675;37819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35986;36000.00;72%
614;992;3;20;50;259;90;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};154;169.00;70%
615;3355;11;20;50;15728;22457;{"edge":["localhost:80"]};23083;23102.00;68%
616;3175;3;20;50;10409;9669;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6947;6965.00;67%
617;407;4;20;50;244;99;{"edge":["localhost:80"]};141;154.00;68%
618;275;3;20;50;62;78;{"edge":["localhost:80"]};27;38.00;66%
619;230;3;20;50;65;33;{"edge":["localhost:80"]};58;77.00;67%
620;3442;7;20;50;9336;10581;{"edge":["localhost:80"]};10827;10843.00;65%
621;865;7;20;50;703;783;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};731;743.00;66%
622;3940;3;20;50;10648;15539;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14851;14864.00;67%
623;2776;3;20;50;6129;6220;{"edge":["localhost:80"]};6487;6497.00;65%
624;4498;4;20;50;30676;29075;{"edge":["localhost:80"]};29501;29521.00;66%
625;4782;3;20;50;16249;18495;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12893;12908.00;67%
626;2441;7;20;50;1829;2096;{"edge":["localhost:80"]};1858;1872.00;65%
627;5434;3;20;50;39015;41595;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};40084;40098.00;66%
628;25;5;20;50;72;9;{"edge":["localhost:80"]};10;22.00;67%
629;4844;3;20;50;9846;10184;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9688;9701.00;67%
630;220;4;20;50;129;27;{"edge":["localhost:80"]};30;47.00;68%
631;4893;3;20;50;2053;2436;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2069;2081.00;69%
632;3931;3;20;50;15627;16775;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13821;13836.00;69%
633;4437;3;20;50;12786;12470;{"edge":["localhost:80"]};13657;13673.00;70%
634;270;3;20;50;118;29;{"edge":["localhost:80"]};28;39.00;70%
635;2194;4;20;50;4589;4531;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4543;4557.00;69%
636;2360;3;20;50;1682;2071;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1754;1763.00;69%
637;321;3;20;50;112;60;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};173;192.00;68%
638;1902;3;20;50;2445;3029;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2380;2393.00;69%
639;4594;3;20;50;37330;40003;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39720;39747.00;69%
640;3882;3;20;50;12681;17213;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17066;17080.00;70%
641;3160;11;20;50;16879;23232;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17387;17409.00;70%
642;4113;3;20;50;22410;20796;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15862;15877.00;69%
643;2102;4;20;50;3876;4178;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3988;4003.00;70%
644;2330;3;20;50;4186;4522;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4471;4481.00;70%
645;4857;3;20;50;25079;24591;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18519;18540.00;69%
646;3982;3;20;50;11250;12462;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12298;12311.00;70%
647;1194;3;20;50;807;870;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};754;763.00;70%
648;289;3;20;50;91;47;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};95;109.00;69%
649;4330;3;20;50;6951;7638;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6985;6997.00;69%
650;494;3;20;50;299;107;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;212.00;68%
651;3533;7;20;50;18675;23673;{"edge":["localhost:80"]};23123;23141.00;68%
652;1787;4;20;50;5290;5237;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5312;5327.00;67%
653;3942;8;20;50;35826;49743;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42842;42860.00;67%
654;596;8;20;50;662;705;{"edge":["localhost:80"]};699;708.00;66%
655;1564;4;20;50;2106;2676;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2703;2713.00;67%
656;1183;3;20;50;1013;1299;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1140;1153.00;67%
657;2370;7;20;50;3772;5769;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4662;4680.00;68%
658;4642;4;20;50;33641;31708;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33463;33483.00;67%
659;251;3;20;50;197;37;{"edge":["localhost:80"]};57;68.00;67%
660;1733;3;20;50;3634;3808;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2989;3001.00;67%
661;2624;8;20;50;16988;17290;{"edge":["localhost:80"]};17668;17681.00;67%
662;2703;3;20;50;3716;4067;{"edge":["localhost:80"]};3826;3838.00;66%
663;1732;7;20;50;3172;3777;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3126;3138.00;66%
664;4401;3;20;50;22771;24923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23639;23656.00;67%
665;2184;7;20;50;3879;4254;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3627;3640.00;67%
666;715;3;20;50;365;364;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};420;428.00;66%
667;146;3;20;50;52;15;{"edge":["localhost:80"]};18;26.00;67%
668;1517;7;20;50;3628;4261;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3733;3744.00;67%
669;3217;3;20;50;6191;7346;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6562;6573.00;67%
670;2981;3;20;50;3686;3546;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3559;3575.00;67%
671;481;3;20;50;132;72;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};186;197.00;66%
672;1797;6;20;50;1188;1444;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1266;1278.00;66%
673;3254;3;20;50;12585;13315;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13497;13508.00;67%
675;382;4;20;50;246;97;{"edge":["localhost:80"]};63;77.00;67%
676;9349;3;20;50;25595;29073;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19147;19163.00;67%
677;4901;4;20;50;26191;24950;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22413;22429.00;67%
678;4050;3;20;50;4238;4993;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4305;4320.00;67%
679;403;3;20;50;153;72;{"edge":["localhost:80"]};54;63.00;67%
680;3710;7;20;50;19428;21569;{"edge":["localhost:80"]};22089;22107.00;67%
681;3141;4;20;50;12507;11401;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12380;12396.00;66%
682;2492;3;20;50;3775;4169;{"edge":["localhost:80"]};3907;3916.00;65%
683;7278;4;20;50;51181;71849;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50589;50611.00;66%
684;1624;3;20;50;1418;1612;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1247;1257.00;66%
685;168;3;20;50;58;33;{"edge":["localhost:80"]};48;63.00;66%
686;2570;3;20;50;5981;8495;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7819;7829.00;67%
687;446;3;20;50;159;133;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};110;120.00;66%
688;4532;4;20;50;27142;27884;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29149;29164.00;66%
689;7725;3;20;50;40122;41713;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45518;45534.00;67%
690;270;3;20;50;135;38;{"edge":["localhost:80"]};49;57.00;67%
691;4479;4;20;50;21788;27455;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29444;29458.00;67%
692;1729;3;20;50;3368;4741;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4150;4159.00;68%
693;3663;4;20;50;10025;9326;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9923;9938.00;67%
694;2891;7;20;50;5615;8133;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7928;7942.00;67%
695;3108;3;20;50;8068;8867;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6162;6175.00;68%
696;2594;3;20;50;4894;5291;{"edge":["localhost:80"]};4913;4923.00;67%
697;5452;7;20;50;31327;35300;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31951;31973.00;67%
698;3927;4;20;50;18721;19433;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21907;21922.00;68%
699;2804;4;20;50;9100;8654;{"edge":["localhost:80"]};8045;8060.00;68%
700;894;4;20;50;743;858;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};802;811.00;68%
701;2105;4;20;50;5046;5411;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5311;5321.00;68%
702;1635;3;20;50;2343;2664;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2023;2038.00;69%
703;2497;3;20;50;2650;3116;{"edge":["localhost:80"]};3104;3119.00;68%
704;3555;12;20;50;27502;33543;{"edge":["localhost:80"]};33293;33319.00;67%
705;1095;7;20;50;2001;2389;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2063;2076.00;68%
706;4322;3;20;50;18211;19321;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18746;18761.00;68%
707;8025;7;20;50;63157;79622;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};64857;64885.00;68%
708;66;4;20;50;69;10;{"edge":["localhost:80"]};11;20.00;68%
709;1762;3;20;50;3739;3907;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3822;3832.00;69%
710;1005;7;20;50;604;632;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};514;525.00;69%
711;1806;3;20;50;1999;2709;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2317;2325.00;69%
712;8714;3;20;50;81642;95460;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};87651;87667.00;69%
713;3795;7;20;50;21412;30110;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21247;21263.00;70%
714;2348;3;20;50;6443;6126;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5419;5431.00;69%
715;3772;4;20;50;16368;13635;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16472;16490.00;69%
716;480;7;20;50;245;86;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};251;261.00;68%
717;1954;4;20;50;2551;2162;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1847;1859.00;68%
718;2919;3;20;50;3149;3349;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3584;3592.00;68%
719;835;3;20;50;503;505;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};504;514.00;68%
720;20;4;20;50;26;6;{"edge":["localhost:80"]};10;20.00;68%
721;2109;3;20;50;3320;3542;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3103;3112.00;69%
722;1706;4;20;50;2287;2172;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2218;2229.00;68%
723;1409;3;20;50;1718;2221;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1688;1696.00;68%
724;1341;3;20;50;1833;2233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1952;1961.00;68%
725;1277;8;20;50;2855;3339;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2886;2898.00;69%
726;2118;3;20;50;2437;2578;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2519;2527.00;69%
727;88;3;20;50;41;11;{"edge":["localhost:80"]};16;25.00;69%
728;4167;3;20;50;17281;18158;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17594;17605.00;69%
729;2017;3;20;50;4287;4491;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4193;4202.00;70%
730;86;4;20;50;47;9;{"edge":["localhost:80"]};26;35.00;70%
731;3876;4;20;50;18515;23493;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24719;24734.00;70%
732;55;4;20;50;82;15;{"edge":["localhost:80"]};11;20.00;70%
733;7966;11;20;50;85271;119861;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};86706;86744.00;70%
734;4893;7;20;50;5593;5948;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5793;5814.00;71%
735;1826;4;20;50;4083;3745;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4084;4098.00;70%
736;4763;4;20;50;26308;30577;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33399;33417.00;70%
737;1768;6;20;50;1829;1951;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1714;1726.00;70%
738;4596;3;20;50;11558;11702;{"edge":["localhost:80"]};12052;12064.00;70%
739;1705;3;20;50;2430;2394;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2453;2463.00;70%
740;994;3;20;50;604;607;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};606;617.00;70%
741;2613;3;20;50;6537;7972;{"edge":["localhost:80"]};9175;9190.00;69%
742;137;4;20;50;110;20;{"edge":["localhost:80"]};18;25.00;70%
743;3680;3;20;50;11657;11154;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11459;11472.00;69%
744;1242;8;20;50;3369;4036;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3306;3316.00;69%
745;4974;3;20;50;42088;44293;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44889;44903.00;69%
746;804;3;20;50;602;484;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};508;520.00;69%
747;2612;8;20;50;13910;14458;{"edge":["localhost:80"]};14680;14694.00;69%
748;1076;7;20;50;1745;1965;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1720;1729.00;69%
749;5744;4;20;50;50674;49053;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38892;38914.00;68%
750;729;3;20;50;811;687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};613;625.00;68%
751;1658;8;20;50;5825;6243;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5917;5927.00;68%
752;10000;8;20;50;205922;296846;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};212546;212577.00;68%
753;828;4;20;50;806;723;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};611;620.00;68%
754;1691;3;20;50;1835;1811;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1836;1847.00;68%
755;1162;4;20;50;1012;1132;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};996;1006.00;68%
756;3074;14;20;50;28047;37256;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31839;31861.00;68%
757;1430;3;20;50;2752;2930;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2686;2695.00;68%
758;2186;3;20;50;3161;3594;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2938;2949.00;68%
759;1052;3;20;50;1425;2045;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1319;1330.00;69%
760;1966;4;20;50;4394;4298;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4490;4510.00;68%
761;3336;4;20;50;9100;10858;{"edge":["localhost:80"]};11607;11619.00;68%
762;8914;4;20;50;117072;125975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};105758;105783.00;68%
763;1475;3;20;50;1557;1748;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1616;1624.00;68%
764;2021;3;20;50;2445;3035;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2781;2792.00;68%
765;3480;7;20;50;11765;12686;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11345;11366.00;68%
766;541;4;20;50;400;268;{"edge":["localhost:80"]};255;264.00;69%
767;1371;3;20;50;1266;1367;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1228;1236.00;69%
768;4801;4;20;50;28965;27280;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21079;21100.00;68%
769;3109;3;20;50;6946;6486;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6856;6868.00;68%
770;9901;3;20;50;68901;98282;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};71360;71381.00;68%
771;2785;4;20;50;9503;8993;{"edge":["localhost:80"]};8576;8592.00;68%
772;8121;3;20;50;58022;82406;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};62183;62200.00;69%
773;1136;3;20;50;503;314;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};504;514.00;68%
774;880;4;20;50;813;859;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};769;777.00;68%
775;544;3;20;50;400;446;{"edge":["localhost:80"]};475;484.00;68%
776;3360;3;20;50;7560;8603;{"edge":["localhost:80"]};8803;8813.00;68%
777;4143;3;20;50;39296;38461;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27714;27737.00;67%
778;3787;7;20;50;13312;16626;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15348;15365.00;68%
779;4488;7;20;50;9412;10124;{"edge":["localhost:80"]};9575;9590.00;67%
780;1848;3;20;50;1220;1603;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1656;1668.00;67%
781;592;4;20;50;276;335;{"edge":["localhost:80"]};382;390.00;67%
782;20;4;20;50;29;6;{"edge":["localhost:80"]};8;16.00;67%
783;1689;3;20;50;2078;2377;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2047;2057.00;67%
784;1153;3;20;50;1325;1714;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1345;1353.00;67%
785;677;3;20;50;402;433;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};375;381.00;68%
786;2962;3;20;50;4086;5636;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5508;5517.00;68%
787;385;3;20;50;166;52;{"edge":["localhost:80"]};57;64.00;68%
788;3972;4;20;50;20232;19140;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15756;15773.00;68%
789;3058;8;20;50;23534;26893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24929;24944.00;68%
790;378;3;20;50;332;150;{"edge":["localhost:80"]};202;212.00;68%
791;2855;3;20;50;1223;1118;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1147;1159.00;68%
792;9346;4;20;50;107033;115501;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};107073;107095.00;68%
793;4904;3;20;50;14747;16037;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14865;14879.00;68%
794;7592;4;20;50;40535;49879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};49309;49330.00;68%
795;2429;4;20;50;6747;6969;{"edge":["localhost:80"]};6882;6894.00;68%
796;1847;3;20;50;2706;3088;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2768;2783.00;68%
797;884;4;20;50;1027;1202;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};941;955.00;68%
798;1509;7;20;50;2139;3065;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2549;2559.00;68%
799;2330;4;20;50;6643;6330;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6851;6865.00;68%
800;4208;7;20;50;15349;17722;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19013;19030.00;68%
801;1687;3;20;50;187;42;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};166;174.00;68%
802;6420;3;20;50;31691;42085;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};40571;40587.00;68%
803;4793;7;20;50;26094;41315;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27931;27948.00;68%
804;3919;3;20;50;13039;12727;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9800;9816.00;68%
805;51;4;20;50;60;9;{"edge":["localhost:80"]};8;18.00;68%
806;6765;4;20;50;49587;47776;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34065;34088.00;68%
807;363;3;20;50;138;37;{"edge":["localhost:80"]};40;49.00;68%
808;3228;3;20;50;5646;6583;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6220;6232.00;68%
809;218;3;20;50;84;22;{"edge":["localhost:80"]};24;32.00;68%
810;1536;7;20;50;1910;2453;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2212;2222.00;68%
811;8185;7;20;50;68164;88371;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70691;70715.00;68%
812;4121;3;20;50;18758;19866;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15270;15283.00;68%
813;2575;7;20;50;8589;9002;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8304;8325.00;69%
814;3432;3;20;50;12963;14695;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13108;13119.00;69%
815;1833;5;20;50;4389;5739;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5603;5618.00;69%
816;2928;3;20;50;8972;9203;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6751;6763.00;69%
817;6181;3;20;50;48220;51231;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34967;34983.00;69%
818;2386;4;20;50;6436;6223;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4395;4406.00;69%
819;9696;3;20;50;41869;45758;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34085;34107.00;69%
820;377;3;20;50;203;78;{"edge":["localhost:80"]};144;153.00;69%
821;36;3;20;50;32;8;{"edge":["localhost:80"]};9;16.00;69%
822;486;3;20;50;193;179;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;210.00;69%
823;3854;3;20;50;13402;13950;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12242;12254.00;69%
824;486;3;20;50;231;225;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};270;278.00;69%
825;3000;3;20;50;11328;11834;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11494;11505.00;69%
826;2357;3;20;50;3676;3781;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3776;3789.00;69%
827;230;3;20;50;74;54;{"edge":["localhost:80"]};112;124.00;69%
828;1347;3;20;50;1109;1379;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1160;1168.00;69%
829;2801;3;20;50;6840;7364;{"edge":["localhost:80"]};7352;7362.00;69%
830;1177;3;20;50;1067;1324;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1128;1140.00;69%
831;2764;3;20;50;6185;8736;{"edge":["localhost:80"]};8402;8416.00;69%
832;4395;3;20;50;18771;19173;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18631;18650.00;69%
833;2070;7;20;50;908;1055;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};968;982.00;69%
834;3364;3;20;50;10226;10610;{"edge":["localhost:80"]};11061;11075.00;69%
835;391;3;20;50;172;97;{"edge":["localhost:80"]};112;123.00;69%
836;800;8;20;50;985;1285;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1063;1072.00;69%
837;2401;4;20;50;3884;3659;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2964;2976.00;69%
838;493;4;20;50;298;158;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};299;312.00;68%
839;270;3;20;50;67;29;{"edge":["localhost:80"]};38;48.00;69%
840;838;3;20;50;524;640;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};559;570.00;69%
841;4281;3;20;50;41458;44413;{"edge":["localhost:80"]};44791;44802.00;68%
842;539;4;20;50;266;207;{"edge":["localhost:80"]};232;240.00;69%
843;1725;4;20;50;1801;2075;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1872;1880.00;69%
844;2533;3;20;50;3369;3536;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3326;3334.00;69%
845;726;4;20;50;383;275;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};407;415.00;69%
846;1174;3;20;50;1326;1746;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1345;1352.00;69%
847;374;12;20;50;294;314;{"edge":["localhost:80"]};402;415.00;68%
848;2158;3;20;50;9262;9512;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8648;8658.00;69%
849;404;3;20;50;206;139;{"edge":["localhost:80"]};136;144.00;69%
850;3681;3;20;50;4449;4691;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4664;4675.00;69%
851;2630;3;20;50;4698;5015;{"edge":["localhost:80"]};5459;5468.00;68%
852;772;3;20;50;234;199;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};304;316.00;68%
853;2222;7;20;50;4919;5531;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3872;3885.00;68%
854;2183;7;20;50;4608;5421;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4460;4474.00;68%
855;3441;3;20;50;6995;7750;{"edge":["localhost:80"]};7076;7086.00;68%
856;1896;3;20;50;9654;7285;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7069;7081.00;68%
857;1466;8;20;50;3672;4070;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2979;2988.00;68%
859;381;3;20;50;226;98;{"edge":["localhost:80"]};79;91.00;68%
860;5618;3;20;50;17390;18774;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15469;15481.00;68%
861;2815;4;20;50;9443;9412;{"edge":["localhost:80"]};8781;8796.00;68%
862;337;3;20;50;182;160;{"edge":["localhost:80"]};84;93.00;69%
863;4793;3;20;50;13135;14316;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11099;11110.00;69%
864;8459;4;20;50;102074;113153;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};98965;98985.00;69%
865;2595;7;20;50;7157;7198;{"edge":["localhost:80"]};7700;7715.00;69%
866;347;3;20;50;169;96;{"edge":["localhost:80"]};92;101.00;69%
867;258;4;20;50;91;44;{"edge":["localhost:80"]};41;55.00;69%
868;1624;4;20;50;2871;3179;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2756;2765.00;69%
869;1638;3;20;50;1529;1696;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1469;1477.00;69%
870;1762;3;20;50;1524;1616;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1356;1366.00;69%
871;2524;4;20;50;7137;6644;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6440;6453.00;69%
872;2609;8;20;50;17603;18558;{"edge":["localhost:80"]};19471;19486.00;69%
873;2585;3;20;50;5256;5117;{"edge":["localhost:80"]};6207;6223.00;69%
874;1379;3;20;50;736;727;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};807;820.00;68%
875;9210;3;20;50;162198;195731;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};143173;143191.00;69%
876;4461;7;20;50;7972;8712;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8051;8071.00;69%
877;2124;4;20;50;5823;5835;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6023;6034.00;69%
878;3008;4;20;50;12585;12359;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10114;10135.00;69%
879;27;4;20;50;60;6;{"edge":["localhost:80"]};8;17.00;69%
880;3819;8;20;50;28486;30726;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26216;26231.00;69%
881;3046;3;20;50;4999;5587;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3916;3929.00;69%
882;3149;3;20;50;10329;10169;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10847;10860.00;69%
883;1729;3;20;50;3126;3455;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2979;2988.00;69%
884;1804;3;20;50;3679;4407;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3769;3778.00;69%
885;7137;4;20;50;62207;69196;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};64201;64220.00;69%
886;5937;3;20;50;11966;14376;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11713;11728.00;69%
887;1402;3;20;50;1349;1903;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1561;1569.00;69%
888;3660;7;20;50;19446;20307;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18581;18597.00;69%
889;3558;4;20;50;10225;10193;{"edge":["localhost:80"]};10148;10165.00;69%
890;4956;3;20;50;10347;13181;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11864;11875.00;69%
891;9799;3;20;50;74019;85204;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};78770;78790.00;70%
892;3193;3;20;50;7340;8696;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8517;8529.00;70%
893;3165;4;20;50;13814;13080;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12180;12193.00;69%
894;2358;4;20;50;3568;3264;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3373;3385.00;69%
895;5080;8;20;50;59885;79091;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};56750;56778.00;69%
896;4842;3;20;50;11146;11228;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10457;10470.00;69%
897;4880;3;20;50;21947;29420;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28509;28525.00;69%
898;4630;3;20;50;11459;15676;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14513;14528.00;70%
899;428;3;20;50;298;139;{"edge":["localhost:80"]};150;159.00;70%
900;611;8;20;50;448;415;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};406;416.00;69%
901;3262;8;20;50;23946;32024;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23949;23964.00;70%
902;682;3;20;50;414;335;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};305;313.00;69%
903;4763;3;20;50;20673;28710;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27661;27673.00;69%
904;308;4;20;50;186;94;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};103;114.00;69%
905;957;3;20;50;839;1189;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};768;777.00;69%
906;187;3;20;50;54;26;{"edge":["localhost:80"]};29;37.00;69%
907;2429;4;20;50;3792;4151;{"edge":["localhost:80"]};3881;3891.00;69%
908;2955;4;20;50;8333;7667;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8009;8022.00;69%
909;4631;3;20;50;15828;22330;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21140;21151.00;69%
910;2668;3;20;50;6763;7716;{"edge":["localhost:80"]};7384;7392.00;69%
911;4946;4;20;50;33712;31916;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27015;27035.00;69%
912;1148;3;20;50;1017;1162;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};891;897.00;69%
913;565;3;20;50;282;185;{"edge":["localhost:80"]};198;207.00;69%
914;2670;3;20;50;2349;2785;{"edge":["localhost:80"]};2624;2632.00;69%
915;407;3;20;50;134;159;{"edge":["localhost:80"]};124;137.00;68%
916;1803;4;20;50;2763;3051;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2677;2688.00;69%
917;2207;7;20;50;9303;10335;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9509;9523.00;69%
918;2917;3;20;50;9079;8651;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8405;8421.00;68%
919;1537;3;20;50;915;959;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};872;880.00;69%
920;2347;3;20;50;3268;3794;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3061;3073.00;69%
921;4609;3;20;50;23031;24335;{"edge":["localhost:80"]};24304;24322.00;68%
922;2180;3;20;50;2750;3199;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2827;2836.00;69%
923;913;3;20;50;498;552;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};456;463.00;69%
924;3930;4;20;50;17510;25058;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25041;25053.00;69%
925;3116;7;20;50;10998;9922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10642;10656.00;68%
926;1620;4;20;50;1930;1861;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2044;2053.00;68%
927;2759;3;20;50;7331;7949;{"edge":["localhost:80"]};8281;8294.00;68%
928;349;3;20;50;172;114;{"edge":["localhost:80"]};116;124.00;68%
929;204;3;20;50;53;20;{"edge":["localhost:80"]};20;27.00;68%
930;113;3;20;50;34;8;{"edge":["localhost:80"]};13;21.00;68%
931;2300;3;20;50;2343;2759;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2445;2456.00;68%
932;945;3;20;50;769;1025;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};805;814.00;69%
933;1249;4;20;50;1445;1906;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1559;1568.00;69%
934;3333;4;20;50;16994;16306;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16475;16493.00;68%
935;522;3;20;50;140;112;{"edge":["localhost:80"]};46;56.00;69%
936;2148;3;20;50;5206;5823;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5474;5483.00;69%
937;31;4;20;50;58;8;{"edge":["localhost:80"]};9;21.00;69%
938;4128;7;20;50;15311;18222;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16842;16858.00;69%
939;1179;4;20;50;1319;1540;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1515;1524.00;69%
940;1564;3;20;50;2243;3072;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2651;2658.00;69%
941;504;3;20;50;399;345;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};408;415.00;69%
942;342;3;20;50;134;111;{"edge":["localhost:80"]};88;96.00;69%
943;1007;7;20;50;678;784;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};619;631.00;69%
944;609;3;20;50;387;355;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};400;411.00;69%
945;350;3;20;50;76;34;{"edge":["localhost:80"]};38;47.00;69%
946;359;7;20;50;137;113;{"edge":["localhost:80"]};94;111.00;69%
947;392;4;20;50;123;160;{"edge":["localhost:80"]};113;120.00;69%
948;2489;4;20;50;4953;5392;{"edge":["localhost:80"]};5499;5508.00;69%
949;3570;3;20;50;19132;18363;{"edge":["localhost:80"]};18635;18650.00;69%
950;3412;3;20;50;7966;7672;{"edge":["localhost:80"]};8125;8137.00;69%
951;4619;3;20;50;15407;16500;{"edge":["localhost:80"]};17956;17973.00;69%
952;21;3;20;50;119;7;{"edge":["localhost:80"]};12;23.00;69%
953;275;4;20;50;122;59;{"edge":["localhost:80"]};117;124.00;69%
954;3162;3;20;50;10126;10218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10042;10052.00;69%
955;3991;3;20;50;12068;16047;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14649;14659.00;69%
956;3756;8;20;50;39205;52928;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45861;45877.00;69%
957;2459;3;20;50;6132;5898;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6236;6248.00;69%
958;1958;4;20;50;4907;5023;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5305;5317.00;69%
959;6242;3;20;50;1520;1751;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1500;1512.00;69%
960;4197;7;20;50;11762;13096;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10225;10243.00;69%
961;883;7;20;50;1320;1552;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1305;1314.00;69%
962;1236;3;20;50;804;963;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};762;770.00;69%
963;6218;3;20;50;37359;51252;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42309;42329.00;69%
964;4005;7;20;50;17595;18515;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13766;13786.00;69%
965;1382;3;20;50;2080;2422;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2008;2019.00;69%
966;4637;3;20;50;17779;18392;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18451;18462.00;70%
967;1280;4;20;50;1394;1519;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1746;1754.00;70%
968;993;3;20;50;300;325;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};379;387.00;70%
969;2017;3;20;50;2343;2920;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2285;2294.00;70%
970;3549;3;20;50;6035;8702;{"edge":["localhost:80"]};7809;7824.00;70%
971;4148;3;20;50;26466;26553;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20337;20349.00;70%
972;203;3;20;50;90;30;{"edge":["localhost:80"]};29;36.00;70%
973;3039;3;20;50;6347;6129;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6035;6046.00;70%
974;811;3;20;50;605;629;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};588;596.00;70%
975;532;8;20;50;388;482;{"edge":["localhost:80"]};411;419.00;69%
976;3820;4;20;50;25588;23659;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21291;21303.00;69%
977;4476;3;20;50;16271;17445;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16429;16443.00;69%
978;438;7;20;50;202;59;{"edge":["localhost:80"]};58;67.00;69%
979;1909;3;20;50;2481;2924;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2621;2631.00;70%
980;2724;4;20;50;12267;11455;{"edge":["localhost:80"]};12079;12094.00;70%
981;1765;4;20;50;3067;2992;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2654;2667.00;69%
982;4035;7;20;50;22214;24741;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16901;16923.00;69%
983;3906;3;20;50;20470;20075;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14616;14628.00;69%
984;3522;3;20;50;13119;11661;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12380;12393.00;69%
985;1680;3;20;50;2245;2426;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2171;2180.00;69%
986;3036;3;20;50;6131;5842;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5932;5944.00;69%
987;3155;3;20;50;7462;7755;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5638;5646.00;69%
988;2500;3;20;50;3986;4541;{"edge":["localhost:80"]};4182;4191.00;69%
989;797;7;20;50;572;583;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};598;610.00;69%
990;74;3;20;50;33;7;{"edge":["localhost:80"]};10;18.00;69%
991;4328;3;20;50;16523;16965;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12558;12569.00;69%
992;591;3;20;50;386;313;{"edge":["localhost:80"]};319;328.00;69%
993;118;3;20;50;39;14;{"edge":["localhost:80"]};20;28.00;69%
994;7342;3;20;50;16913;16610;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15652;15668.00;69%
995;2830;4;20;50;7774;8515;{"edge":["localhost:80"]};9288;9299.00;69%
996;2624;3;20;50;5823;5719;{"edge":["localhost:80"]};5682;5692.00;69%
997;4784;3;20;50;14045;15079;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13928;13941.00;69%
998;3084;3;20;50;8695;12152;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12307;12316.00;69%
999;982;3;20;50;712;764;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};748;768.00;69%
1000;8801;3;20;50;57327;85741;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61685;61701.00;69%
1001;3425;4;20;50;14728;12888;{"edge":["localhost:80"]};14361;14374.00;69%
1002;962;4;20;50;880;1094;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};809;816.00;70%
1003;1789;4;20;50;1931;1877;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1940;1948.00;69%
1004;4799;3;20;50;19859;20593;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16967;16984.00;69%
1005;447;3;20;50;181;77;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};216;223.00;69%
1006;1322;3;20;50;709;884;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};659;666.00;69%
1007;813;3;20;50;488;618;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};579;587.00;69%
1008;23;4;20;50;31;7;{"edge":["localhost:80"]};6;13.00;69%
1009;772;3;20;50;359;450;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};360;369.00;70%
1010;2345;7;20;50;7105;8346;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7249;7260.00;70%
1011;4844;4;20;50;33166;32626;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33468;33486.00;69%
1012;3645;7;20;50;12685;13181;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12475;12489.00;70%
1013;1557;3;20;50;1203;1582;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1130;1138.00;70%
1014;3722;8;20;50;34151;39955;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33609;33626.00;70%
1015;2503;3;20;50;6951;8380;{"edge":["localhost:80"]};8971;8980.00;69%
1016;229;3;20;50;79;18;{"edge":["localhost:80"]};20;29.00;70%
1017;4159;4;20;50;21010;16985;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18720;18743.00;69%
1018;294;3;20;50;137;47;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};105;118.00;69%
1019;389;3;20;50;134;83;{"edge":["localhost:80"]};142;149.00;69%
1020;378;3;20;50;100;77;{"edge":["localhost:80"]};73;83.00;69%
1021;711;3;20;50;457;502;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};493;501.00;69%
1022;3373;4;20;50;17702;16508;{"edge":["localhost:80"]};15494;15509.00;70%
1023;7936;4;20;50;84935;121281;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};109650;109673.00;70%
1024;509;3;20;50;297;128;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};199;208.00;69%
1025;3349;7;20;50;11197;12620;{"edge":["localhost:80"]};12668;12682.00;69%
1026;8878;11;20;50;124049;192537;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};125689;125736.00;69%
1027;2282;4;20;50;4220;5575;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5498;5509.00;69%
1028;3290;3;20;50;12995;12521;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11255;11269.00;69%
1029;4490;3;20;50;18625;17723;{"edge":["localhost:80"]};20401;20420.00;69%
1030;2826;3;20;50;3531;3998;{"edge":["localhost:80"]};3772;3783.00;69%
1031;3876;3;20;50;13467;17964;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19251;19265.00;69%
1032;3995;3;20;50;16841;22142;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21765;21778.00;69%
1033;1511;3;20;50;1832;2134;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1539;1547.00;69%
1034;3879;3;20;50;25485;25158;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22524;22536.00;69%
1035;3669;3;20;50;5515;6388;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5873;5887.00;69%
1036;2672;8;20;50;18420;23124;{"edge":["localhost:80"]};23289;23306.00;69%
1037;179;3;20;50;78;18;{"edge":["localhost:80"]};20;30.00;69%
1038;44;4;20;50;33;6;{"edge":["localhost:80"]};7;13.00;69%
1039;2726;7;20;50;5077;6011;{"edge":["localhost:80"]};5976;5988.00;69%
1040;348;3;20;50;156;91;{"edge":["localhost:80"]};120;130.00;69%
1041;1240;3;20;50;874;922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};967;976.00;69%
1042;1694;4;20;50;3099;3698;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3359;3369.00;69%
1043;4082;3;20;50;9302;10825;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9427;9436.00;69%
1044;2058;3;20;50;4494;5051;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4656;4666.00;69%
1045;4320;3;20;50;15661;14535;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14451;14464.00;69%
1046;804;4;20;50;582;488;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};504;516.00;69%
1047;2139;8;20;50;2233;2604;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2387;2398.00;69%
1048;2424;3;20;50;3778;4370;{"edge":["localhost:80"]};4090;4098.00;69%
1049;2479;3;20;50;4221;4786;{"edge":["localhost:80"]};4513;4524.00;69%
1050;736;3;20;50;425;386;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};507;516.00;69%
1051;4135;7;20;50;11962;14845;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13494;13512.00;69%
1052;2609;7;20;50;7976;8382;{"edge":["localhost:80"]};8704;8717.00;69%
1053;3074;3;20;50;6670;8465;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7998;8008.00;69%
1054;3182;3;20;50;5112;5773;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5169;5182.00;69%
1055;796;3;20;50;500;407;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};406;412.00;69%
1056;1869;3;20;50;3373;3324;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2453;2463.00;69%
1057;2026;4;20;50;5145;5276;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5252;5263.00;69%
1058;2754;7;20;50;8791;10303;{"edge":["localhost:80"]};10427;10440.00;68%
1059;3686;4;20;50;18146;17073;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18217;18232.00;68%
1060;2307;7;20;50;4181;5491;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5648;5658.00;68%
1061;2471;3;20;50;7465;7713;{"edge":["localhost:80"]};8191;8200.00;68%
1062;244;3;20;50;114;22;{"edge":["localhost:80"]};22;30.00;68%
1063;2768;3;20;50;5939;6438;{"edge":["localhost:80"]};6599;6611.00;68%
1064;1098;4;20;50;1385;1483;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1433;1443.00;68%
1065;893;3;20;50;811;886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};942;949.00;68%
1066;4911;3;20;50;20058;18235;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13811;13826.00;68%
1067;351;3;20;50;201;127;{"edge":["localhost:80"]};137;145.00;68%
1068;2945;3;20;50;3150;3380;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3424;3433.00;68%
1069;952;3;20;50;708;851;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};722;730.00;68%
1070;603;3;20;50;249;169;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;311.00;68%
1071;3119;8;20;50;20875;28214;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21015;21031.00;68%
1072;938;4;20;50;908;877;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};812;821.00;68%
1073;2987;8;20;50;13707;18020;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17079;17092.00;68%
1074;3236;3;20;50;4800;5178;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4982;4991.00;68%
1075;4897;4;20;50;40499;37710;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39876;39894.00;68%
1076;1575;3;20;50;2181;2624;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2112;2122.00;68%
1077;47;4;20;50;35;7;{"edge":["localhost:80"]};17;26.00;68%
1078;4539;3;20;50;16308;20820;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20470;20479.00;68%
1079;9829;8;20;50;231300;344495;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};249258;249288.00;68%
1080;4765;7;20;50;31524;35792;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24190;24206.00;68%
1081;4376;3;20;50;20876;23866;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24852;24865.00;69%
1082;795;3;20;50;404;258;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;311.00;68%
1083;63;4;20;50;34;8;{"edge":["localhost:80"]};11;19.00;68%
1084;3887;3;20;50;10275;13750;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14231;14243.00;69%
1085;2597;3;20;50;7466;7895;{"edge":["localhost:80"]};7957;7967.00;68%
1086;1839;3;20;50;1365;1523;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1537;1546.00;68%
1087;869;3;20;50;146;130;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};140;148.00;68%
1088;4841;3;20;50;42809;40554;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41147;41167.00;68%
1089;1673;3;20;50;2034;2453;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2033;2041.00;68%
1090;4777;8;20;50;68799;82465;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61274;61293.00;68%
1091;270;3;20;50;144;44;{"edge":["localhost:80"]};47;61.00;68%
1092;4531;8;20;50;62746;77482;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};55997;56014.00;68%
1093;4063;3;20;50;9940;11676;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10029;10039.00;68%
1094;572;4;20;50;394;416;{"edge":["localhost:80"]};405;414.00;68%
1095;1687;3;20;50;1709;2305;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1857;1867.00;68%
1096;4844;3;20;50;11862;12912;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11433;11447.00;68%
1097;4422;7;20;50;15881;23812;{"edge":["localhost:80"]};21153;21247.00;68%
1098;981;3;20;50;564;540;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};547;558.00;68%
1099;2235;3;20;50;3070;3813;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3388;3399.00;68%
1100;714;3;20;50;399;385;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};405;415.00;68%
1101;1023;4;20;50;1008;1255;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};975;988.00;68%
1102;1358;3;20;50;1419;1837;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1525;1534.00;68%
1103;1254;3;20;50;1319;1829;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1223;1234.00;68%
1104;1497;4;20;50;1934;2571;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1923;1934.00;68%
1105;3187;4;20;50;9651;11838;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11158;11175.00;68%
1106;898;3;20;50;500;547;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};373;383.00;69%
1107;2162;4;20;50;4474;5175;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4616;4628.00;69%
1108;4649;3;20;50;17079;22146;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21613;21627.00;69%
1109;1526;3;20;50;1855;1973;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1623;1639.00;69%
1110;8071;4;20;50;89164;96860;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};89979;90001.00;69%
1111;4993;3;20;50;18207;28948;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26006;26023.00;69%
1112;661;6;20;50;502;397;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};406;418.00;69%
1113;4730;7;20;50;39346;48324;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39576;39599.00;69%
1114;3404;3;20;50;6834;9609;{"edge":["localhost:80"]};9476;9490.00;69%
1115;343;3;20;50;202;113;{"edge":["localhost:80"]};81;88.00;69%
1116;4057;3;20;50;19582;20308;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18003;18016.00;69%
1117;737;4;20;50;513;641;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};457;470.00;69%
1118;633;3;20;50;307;455;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};356;367.00;69%
1119;6439;7;20;50;35701;43705;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35907;35935.00;69%
1121;396;4;20;50;348;178;{"edge":["localhost:80"]};134;149.00;69%
1122;538;4;20;50;220;273;{"edge":["localhost:80"]};206;214.00;69%
1123;146;7;20;50;54;62;{"edge":["localhost:80"]};21;28.00;69%
1124;3559;7;20;50;21968;25054;{"edge":["localhost:80"]};25180;25206.00;69%
1125;4707;4;20;50;28304;29483;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28011;28030.00;69%
1126;406;3;20;50;174;128;{"edge":["localhost:80"]};73;85.00;69%
1127;4787;4;20;50;26784;33379;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22459;22480.00;69%
1128;3870;4;20;50;27181;30385;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20418;20437.00;69%
1129;602;3;20;50;300;168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};236;247.00;69%
1130;2621;7;20;50;10383;12011;{"edge":["localhost:80"]};11987;12002.00;69%
1131;6596;5;20;50;81779;102664;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};78128;78164.00;69%
1132;3591;4;20;50;18888;24379;{"edge":["localhost:80"]};26289;26329.00;68%
1133;973;3;20;50;450;571;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};456;471.00;69%
1134;41;3;20;50;33;8;{"edge":["localhost:80"]};16;43.00;69%
1135;7280;3;20;50;43588;92842;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};47474;47517.00;69%
1136;567;7;20;50;213;150;{"edge":["localhost:80"]};131;148.00;69%
1137;8639;3;20;50;103137;197391;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};97408;97445.00;69%
1138;363;3;20;50;129;44;{"edge":["localhost:80"]};58;72.00;69%
1139;3846;4;20;50;17887;33149;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16160;16183.00;69%
1140;4594;3;20;50;27074;50435;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22419;22447.00;69%
1141;317;3;20;50;154;121;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};122;131.00;69%
1142;8414;3;20;50;3616;7785;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3732;3754.00;69%
1143;2486;4;20;50;8451;16327;{"edge":["localhost:80"]};14485;14530.00;69%
1144;3902;7;20;50;27383;48243;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25437;25460.00;69%
1145;2831;3;20;50;4907;9329;{"edge":["localhost:80"]};11596;11608.00;69%
1146;376;3;20;50;162;281;{"edge":["localhost:80"]};379;405.00;69%
1147;901;3;20;50;640;2368;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};732;749.00;69%
1148;3210;4;20;50;12620;18073;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10536;10572.00;69%
1149;508;3;20;50;201;109;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};142;152.00;69%
1150;2434;3;20;50;2890;4856;{"edge":["localhost:80"]};5174;5187.00;68%
1151;4772;4;20;50;36726;62182;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24462;24492.00;68%
1152;316;3;20;50;159;181;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};148;161.00;69%
1153;3762;3;20;50;5437;16234;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5725;5779.00;69%
1154;1405;3;20;50;2079;4515;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2023;2036.00;69%
1155;4950;7;20;50;8521;23081;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8508;8548.00;69%
1156;1200;7;20;50;1426;2470;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1292;1326.00;69%
1157;2143;3;20;50;3204;10501;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3249;3265.00;69%
1158;2205;3;20;50;4356;7720;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4389;4403.00;69%
1159;313;3;20;50;123;72;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};71;80.00;69%
1160;3808;3;20;50;7632;16557;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8890;8908.00;69%
1161;1408;3;20;50;1888;2999;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1797;1810.00;69%
1162;5248;3;20;50;21974;46585;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24780;24800.00;69%
1163;22;4;20;50;61;8;{"edge":["localhost:80"]};10;18.00;69%
1164;4201;8;20;50;39426;65173;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38543;38566.00;69%
1165;3653;5;20;50;14718;16907;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14594;14607.00;69%
1166;4538;3;20;50;17101;27808;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23312;23329.00;69%
1167;3770;3;20;50;7856;13739;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9403;9419.00;69%
1168;3738;3;20;50;15176;19095;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13152;13167.00;69%
1169;207;7;20;50;197;127;{"edge":["localhost:80"]};197;208.00;69%
1170;1820;3;20;50;2982;4024;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3042;3056.00;69%
1171;3322;3;20;50;9720;11110;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6793;6804.00;69%
1172;1767;8;20;50;6439;7911;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6102;6114.00;69%
1173;3782;4;20;50;15960;14368;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15858;15877.00;69%
1174;32;4;20;50;63;17;{"edge":["localhost:80"]};17;102.00;69%
1175;2015;7;20;50;3301;4067;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3622;3633.00;69%
1176;3082;7;20;50;19958;24737;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20679;20711.00;69%
1177;1341;4;20;50;1943;2508;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1673;1690.00;70%
1178;4517;8;20;50;57730;80349;{"edge":["localhost:80"]};70490;70518.00;69%
1179;7567;3;20;50;43669;52906;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48686;48703.00;69%
1180;4410;3;20;50;15747;17250;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17075;17091.00;70%
1181;10000;8;20;50;254729;369104;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};246779;246824.00;70%
1182;423;3;20;50;141;88;{"edge":["localhost:80"]};38;49.00;70%
1183;276;3;20;50;67;50;{"edge":["localhost:80"]};31;39.00;70%
1184;1441;3;20;50;928;1269;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1115;1129.00;70%
1185;4898;12;20;50;50698;73602;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45318;45360.00;70%
1186;4110;7;20;50;11447;13737;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11418;11437.00;70%
1187;606;3;20;50;296;187;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};302;310.00;70%
1188;6337;7;20;50;28846;27621;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24785;24817.00;70%
1189;4207;3;20;50;17356;19352;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16429;16439.00;70%
1190;3137;7;20;50;11453;13255;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10089;10103.00;70%
1191;7267;3;20;50;53216;60097;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41238;41251.00;70%
1192;255;3;20;50;127;32;{"edge":["localhost:80"]};32;45.00;70%
1193;829;4;20;50;631;657;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};539;548.00;70%
1194;1757;4;20;50;2595;2760;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2081;2091.00;70%
1195;2765;4;20;50;11325;11683;{"edge":["localhost:80"]};13569;13581.00;70%
1196;2843;4;20;50;9736;9616;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8265;8299.00;70%
1198;556;3;20;50;454;294;{"edge":["localhost:80"]};358;367.00;70%
1199;3545;3;20;50;8539;9272;{"edge":["localhost:80"]};9493;9502.00;70%
1200;3748;3;20;50;12694;12517;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9824;9836.00;69%
1201;480;7;20;50;296;146;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};197;208.00;69%
1202;1378;3;20;50;1529;2083;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1592;1601.00;69%
1203;448;3;20;50;196;169;{"edge":["localhost:80"]};173;184.00;69%
1204;39;4;20;50;34;8;{"edge":["localhost:80"]};12;21.00;70%
1205;353;4;20;50;101;108;{"edge":["localhost:80"]};103;112.00;69%
1206;3628;4;20;50;22457;26376;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28117;28133.00;69%
1207;3790;3;20;50;9304;9479;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10262;10276.00;69%
1208;4027;4;20;50;19441;18901;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20472;20485.00;69%
1209;4648;4;20;50;25991;28253;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29473;29488.00;69%
1210;8941;3;20;50;55587;77931;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63246;63262.00;69%
1211;1517;3;20;50;2549;2734;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2467;2478.00;70%
1212;917;3;20;50;710;811;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};715;721.00;70%
1214;2111;3;20;50;5180;5403;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5404;5411.00;70%
1215;4935;8;20;50;64291;90783;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};68515;68533.00;70%
1216;3774;4;20;50;14319;12647;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14425;14442.00;70%
1217;822;3;20;50;605;579;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};507;514.00;69%
1218;2770;4;20;50;13406;12750;{"edge":["localhost:80"]};12335;12346.00;69%
1219;1771;3;20;50;2967;3228;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3055;3067.00;70%
1220;2476;7;20;50;7567;7502;{"edge":["localhost:80"]};8018;8034.00;70%
1221;4814;4;20;50;34661;32917;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25281;25298.00;69%
1222;2575;3;20;50;7565;7332;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6849;6862.00;69%
1223;24;4;20;50;68;5;{"edge":["localhost:80"]};11;18.00;69%
1224;26;4;20;50;32;5;{"edge":["localhost:80"]};8;15.00;69%
1225;6126;3;20;50;31695;25942;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28968;28984.00;69%
1226;150;3;20;50;147;25;{"edge":["localhost:80"]};22;29.00;69%
1227;4861;7;20;50;5541;6488;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5691;5708.00;69%
1228;3143;8;20;50;23226;26475;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24905;24920.00;70%
1229;3315;3;20;50;9806;9460;{"edge":["localhost:80"]};10133;10145.00;70%
1230;4558;3;20;50;1009;900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};911;924.00;69%
1231;4823;4;20;50;30712;28963;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21797;21816.00;69%
1232;4674;3;20;50;11281;11701;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11724;11736.00;69%
1233;1023;3;20;50;1325;1497;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1254;1264.00;69%
1234;64;7;20;50;44;11;{"edge":["localhost:80"]};13;22.00;69%
1235;4316;4;20;50;31526;31368;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34468;34486.00;69%
1236;2163;3;20;50;5888;6621;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6945;6953.00;69%
1237;4233;7;20;50;29475;34649;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31467;31489.00;69%
1238;3996;4;20;50;17188;16578;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17393;17409.00;69%
1239;833;3;20;50;607;598;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};507;515.00;69%
1240;51;4;20;50;34;8;{"edge":["localhost:80"]};9;18.00;69%
1241;4459;4;20;50;26456;24781;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25386;25401.00;69%
1242;3209;3;20;50;6844;6849;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6745;6755.00;69%
1243;1325;3;20;50;1223;1417;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1128;1138.00;69%
1244;2951;3;20;50;2346;2780;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2426;2435.00;69%
1245;253;3;20;50;55;19;{"edge":["localhost:80"]};24;30.00;69%
1246;1675;3;20;50;3692;5177;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4451;4460.00;69%
1247;548;4;20;50;396;308;{"edge":["localhost:80"]};311;317.00;69%
1248;2187;3;20;50;7973;8790;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6345;6354.00;70%
1249;2767;4;20;50;10845;9653;{"edge":["localhost:80"]};9795;9812.00;70%
1250;3219;3;20;50;9936;9964;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7338;7348.00;70%
1251;494;3;20;50;193;142;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};148;154.00;70%
1252;1696;7;20;50;2653;2683;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2679;2692.00;70%
1253;4262;8;20;50;47705;62835;{"edge":["localhost:80"]};62347;62372.00;69%
1254;64;4;20;50;64;9;{"edge":["localhost:80"]};12;21.00;69%
1255;1144;3;20;50;745;804;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};757;763.00;70%
1256;553;4;20;50;504;437;{"edge":["localhost:80"]};432;444.00;70%
1257;1885;3;20;50;2930;3010;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2884;2892.00;70%
1258;2373;3;20;50;2042;1892;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2039;2049.00;70%
1259;1187;4;20;50;1631;1592;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1738;1747.00;69%
1260;34;4;20;50;31;7;{"edge":["localhost:80"]};9;17.00;69%
1261;4061;3;20;50;18161;17652;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17589;17600.00;69%
1262;1022;3;20;50;1032;1009;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};917;926.00;69%
1263;313;3;20;50;60;26;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};64;72.00;69%
1264;510;3;20;50;370;301;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};405;414.00;69%
1265;1822;3;20;50;2039;1919;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1937;1947.00;69%
1266;405;3;20;50;198;122;{"edge":["localhost:80"]};125;134.00;69%
1267;517;3;20;50;271;377;{"edge":["localhost:80"]};303;313.00;69%
1268;1141;4;20;50;1318;1604;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1348;1356.00;69%
1269;1701;3;20;50;1376;1792;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1674;1684.00;69%
1270;4386;4;20;50;29886;29555;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27637;27653.00;69%
1271;4524;3;20;50;24152;23100;{"edge":["localhost:80"]};23722;23733.00;69%
1272;786;3;20;50;636;586;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};610;618.00;69%
1273;1186;3;20;50;809;838;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};788;794.00;69%
1274;2215;3;20;50;2856;4571;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4012;4023.00;69%
1275;2573;8;20;50;13712;14503;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10669;10683.00;69%
1276;1029;3;20;50;705;778;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};642;650.00;69%
1277;1402;3;20;50;1526;1671;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1386;1394.00;69%
1278;4811;4;20;50;21795;30387;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31738;31753.00;69%
1279;808;4;20;50;400;317;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};405;415.00;69%
1280;220;3;20;50;43;14;{"edge":["localhost:80"]};14;25.00;69%
1281;5071;3;20;50;29202;28752;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26305;26319.00;69%
1282;1885;5;20;50;3267;3119;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3285;3296.00;69%
1283;427;3;20;50;180;154;{"edge":["localhost:80"]};162;170.00;69%
1284;4410;4;20;50;22456;19012;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16437;16451.00;69%
1285;3260;7;20;50;10597;10392;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8873;8887.00;69%
1286;4380;3;20;50;18010;17672;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17806;17820.00;69%
1287;41;4;20;50;65;5;{"edge":["localhost:80"]};8;14.00;69%
1288;3755;3;20;50;7532;8271;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8425;8436.00;69%
1289;237;3;20;50;79;18;{"edge":["localhost:80"]};24;33.00;69%
1290;2487;3;20;50;3152;3968;{"edge":["localhost:80"]};3665;3673.00;69%
1291;4229;4;20;50;19771;18306;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15247;15263.00;69%
1292;2702;3;20;50;4495;4144;{"edge":["localhost:80"]};5024;5035.00;69%
1293;3107;3;20;50;7966;8512;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8153;8162.00;69%
1294;818;3;20;50;398;249;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};261;268.00;69%
1295;1817;3;20;50;3249;4667;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4275;4282.00;69%
1296;9917;4;20;50;128493;163422;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};109629;109652.00;69%
1297;42;4;20;50;64;8;{"edge":["localhost:80"]};9;20.00;69%
1298;1455;3;20;50;1849;2060;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1835;1842.00;69%
1299;2665;3;20;50;8685;9246;{"edge":["localhost:80"]};8978;8986.00;69%
1300;955;8;20;50;1622;1983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1574;1582.00;69%
1301;4548;4;20;50;31531;30910;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23332;23349.00;69%
1302;1996;3;20;50;5213;6047;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5305;5311.00;69%
1303;2613;4;20;50;6850;6671;{"edge":["localhost:80"]};6825;6836.00;69%
1304;244;7;20;50;179;98;{"edge":["localhost:80"]};56;64.00;69%
1305;956;3;20;50;698;746;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};766;772.00;69%
1306;4316;3;20;50;24150;24402;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24419;24430.00;69%
1307;2040;4;20;50;5625;5680;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4944;4954.00;69%
1308;4139;8;20;50;49655;58006;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46315;46333.00;69%
1309;2190;4;20;50;5044;5048;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5169;5179.00;69%
1310;4591;3;20;50;10433;10537;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10003;10014.00;69%
1311;3781;4;20;50;16496;18482;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19315;19326.00;69%
1312;3313;7;20;50;11446;12049;{"edge":["localhost:80"]};12407;12420.00;69%
1313;4342;3;20;50;12571;12546;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12175;12188.00;69%
1314;480;7;20;50;302;114;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;209.00;69%
1315;1198;3;20;50;296;190;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};302;314.00;69%
1316;1073;4;20;50;1017;1369;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1072;1081.00;69%
1317;552;3;20;50;299;230;{"edge":["localhost:80"]};218;226.00;69%
1318;4008;3;20;50;22210;22012;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21395;21409.00;69%
1319;4541;7;20;50;23540;26784;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21935;21953.00;69%
1320;4113;3;20;50;13605;13527;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12991;13008.00;69%
1321;3000;8;20;50;20060;27427;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20883;20899.00;69%
1322;127;3;20;50;73;12;{"edge":["localhost:80"]};13;20.00;69%
1323;497;3;20;50;304;188;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};202;210.00;69%
1324;3245;3;20;50;10332;9902;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10237;10247.00;68%
1325;181;3;20;50;81;22;{"edge":["localhost:80"]};27;34.00;69%
1326;643;3;20;50;207;169;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};274;282.00;68%
1327;4575;8;20;50;57021;75274;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};54332;54354.00;68%
1328;3790;3;20;50;15654;14712;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13366;13381.00;68%
1329;379;3;20;50;459;91;{"edge":["localhost:80"]};137;144.00;68%
1330;512;7;20;50;271;297;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};448;458.00;68%
1331;3102;3;20;50;3270;3743;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3309;3317.00;68%
1332;1092;3;20;50;917;1180;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};942;950.00;69%
1333;1241;3;20;50;1340;1537;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1335;1343.00;69%
1334;474;3;20;50;197;142;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};203;210.00;68%
1335;3459;3;20;50;13403;13832;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13182;13191.00;69%
1336;58;3;20;50;63;9;{"edge":["localhost:80"]};8;15.00;69%
1338;62;4;20;50;118;51;{"edge":["localhost:80"]};11;17.00;69%
1339;421;3;20;50;134;112;{"edge":["localhost:80"]};82;92.00;69%
1340;3744;3;20;50;8751;9200;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8558;8567.00;69%
1341;2608;8;20;50;14114;19434;{"edge":["localhost:80"]};19983;19997.00;69%
1342;2710;7;20;50;7955;8089;{"edge":["localhost:80"]};8704;8714.00;69%
1343;52;4;20;50;63;6;{"edge":["localhost:80"]};7;14.00;69%
1344;4222;3;20;50;10010;14217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13811;13820.00;69%
1345;410;3;20;50;193;72;{"edge":["localhost:80"]};76;84.00;69%
1346;3322;3;20;50;7999;8380;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7191;7200.00;69%
1347;1029;3;20;50;1425;1505;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1349;1355.00;69%
1348;2582;3;20;50;2960;3719;{"edge":["localhost:80"]};3787;3796.00;69%
1349;1166;3;20;50;1174;1487;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1215;1225.00;69%
1350;2991;3;20;50;6032;6569;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6214;6224.00;69%
1351;414;3;20;50;105;18;{"edge":["localhost:80"]};28;44.00;69%
1352;3426;4;20;50;13948;12986;{"edge":["localhost:80"]};13030;13043.00;69%
1353;1724;3;20;50;2621;2983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2499;2508.00;69%
1354;1791;4;20;50;2960;3092;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2937;2946.00;69%
1355;1474;3;20;50;1732;1877;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1692;1699.00;69%
1356;4531;3;20;50;1118;1068;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1015;1027.00;69%
1357;528;3;20;50;300;255;{"edge":["localhost:80"]};302;310.00;69%
1358;2364;3;20;50;2451;3015;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2398;2409.00;69%
1359;3642;5;20;50;24456;24463;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21077;21091.00;69%
1360;281;4;20;50;170;41;{"edge":["localhost:80"]};55;63.00;69%
1361;3020;3;20;50;6514;7113;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6257;6267.00;69%
1362;2484;3;20;50;2648;2604;{"edge":["localhost:80"]};2759;2769.00;69%
1363;1010;3;20;50;1120;1473;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1181;1187.00;69%
1364;2809;3;20;50;8594;9188;{"edge":["localhost:80"]};8716;8725.00;69%
1365;8279;3;20;50;114068;124596;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};102606;102621.00;69%
1366;480;7;20;50;294;86;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};205;213.00;69%
1367;2207;7;20;50;1523;1752;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1606;1617.00;69%
1368;3188;4;20;50;14326;13180;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14633;14648.00;69%
1369;6699;4;20;50;51470;51198;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43216;43234.00;69%
1370;1627;3;20;50;2962;3096;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2827;2835.00;69%
1371;671;3;20;50;303;249;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};302;310.00;69%
1372;1978;3;20;50;5292;5439;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5605;5613.00;69%
1373;4617;3;20;50;21391;23761;{"edge":["localhost:80"]};23096;23107.00;69%
1374;393;4;20;50;201;98;{"edge":["localhost:80"]};71;79.00;69%
1375;257;4;20;50;70;38;{"edge":["localhost:80"]};30;35.00;69%
1376;1119;3;20;50;746;895;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};867;876.00;69%
1377;439;7;20;50;66;29;{"edge":["localhost:80"]};33;43.00;69%
1378;968;3;20;50;697;816;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};698;705.00;69%
1379;6591;7;20;50;35925;34286;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36841;36867.00;69%
1380;538;3;20;50;301;96;{"edge":["localhost:80"]};154;163.00;69%
1381;3087;3;20;50;8740;9894;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9693;9705.00;69%
1382;3796;4;20;50;10838;10276;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11255;11268.00;69%
1383;881;3;20;50;813;792;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};710;721.00;69%
1384;59;3;20;50;31;10;{"edge":["localhost:80"]};10;18.00;69%
1385;1452;8;20;50;4436;5273;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4489;4500.00;69%
1386;3298;4;20;50;14118;16117;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18059;18075.00;69%
1387;3182;3;20;50;8422;8988;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9121;9133.00;69%
1388;2983;3;20;50;9202;8691;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9005;9017.00;69%
1389;1282;3;20;50;1013;975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};815;825.00;69%
1390;169;3;20;50;56;23;{"edge":["localhost:80"]};24;33.00;69%
1391;226;8;20;50;90;43;{"edge":["localhost:80"]};49;57.00;69%
1392;531;8;20;50;345;457;{"edge":["localhost:80"]};433;441.00;69%
1393;1276;8;20;50;2940;3394;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3000;3009.00;69%


==> neural-network-testing.csv <==
Dataset index;Dataset instances;attributes;Cluster Number;Iteration Number;Response time;Response time;Invoked Instances;Instance Response Time;Autonomous response Time;Accuracy
578;1035;3;20;50;1172;2309;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1128;1533.00;100%
579;787;7;20;50;457;820;{"edge":["localhost:80"]};676;1300.00;50%
580;4582;3;20;50;21691;34630;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21319;21601.00;67%
581;5704;3;20;50;45168;99569;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46707;47106.00;75%
582;1527;3;20;50;1121;2119;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};976;1297.00;80%
583;328;7;20;50;308;568;{"edge":["localhost:80"]};496;795.00;67%
584;3033;4;20;50;7166;10479;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4900;5234.00;71%
585;1078;3;20;50;1408;2756;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1348;1866.00;75%
586;1964;3;20;50;3569;5914;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3600;3914.00;78%
587;2729;3;20;50;2800;5033;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2285;2638.00;80%
588;2472;3;20;50;5681;9747;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5660;5968.00;82%
589;1582;3;20;50;1532;2730;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1441;1803.00;83%
590;4824;3;20;50;33392;73679;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39018;39448.00;85%
591;355;4;20;50;229;209;{"edge":["localhost:80"]};171;474.00;86%
592;480;3;20;50;133;281;{"edge":["localhost:80"]};398;787.00;80%
593;2785;4;20;50;9505;14993;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9799;10209.00;81%
594;5823;3;20;50;37629;84072;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44844;45333.00;82%
595;1044;3;20;50;854;1498;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};765;1119.00;83%
596;1135;3;20;50;487;886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};467;793.00;84%
597;36;4;20;50;33;23;{"edge":["localhost:80"]};17;400.00;85%
598;196;4;20;50;53;26;{"edge":["localhost:80"]};27;309.00;86%
599;342;3;20;50;126;276;{"edge":["localhost:80"]};211;591.00;82%
600;5687;12;20;50;66838;137411;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70169;70579.00;83%
601;1724;3;20;50;3486;6148;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3319;3910.00;83%
602;7005;3;20;50;28560;53515;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28663;28971.00;84%
603;4085;3;20;50;5908;11146;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5186;5610.00;85%
604;1193;3;20;50;1200;2172;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1118;1511.00;85%
605;35;4;20;50;51;33;{"edge":["localhost:80"]};10;456.00;86%
606;4201;4;20;50;17616;25832;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17462;17860.00;86%
607;4836;4;20;50;24467;35958;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24297;24620.00;87%
608;587;3;20;50;289;464;{"edge":["localhost:80"]};411;794.00;84%
609;4464;4;20;50;19390;47106;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29030;29363.00;84%
610;2429;4;20;50;5004;10291;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6911;7234.00;85%
611;623;3;20;50;446;674;{"edge":["localhost:80"]};709;1067.00;82%
612;1493;3;20;50;126;189;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};131;616.00;83%
613;3243;4;20;50;12760;20943;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9667;10044.00;83%
614;737;3;20;50;449;673;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};353;670.00;84%
615;2333;4;20;50;6389;9687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6541;6847.00;84%
616;2070;7;20;50;1029;1646;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};927;1301.00;85%
617;4917;3;20;50;15563;30651;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17806;18303.00;85%
618;2003;3;20;50;3893;7544;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3939;4288.00;85%
619;3928;4;20;50;21043;30961;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20731;21293.00;86%
620;4141;11;20;50;31350;66187;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32891;33206.00;86%
621;4417;4;20;50;27236;41281;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26689;27035.00;86%
622;9264;3;20;50;81907;151429;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};66569;66906.00;87%
623;3250;4;20;50;15651;18290;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10963;11188.00;87%
624;9490;4;20;50;125676;198270;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};115984;116231.00;87%
625;4005;3;20;50;14267;23557;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16260;16623.00;88%
626;14;3;20;50;64;31;{"edge":["localhost:80"]};8;251.00;88%
627;117;4;20;50;38;17;{"edge":["localhost:80"]};21;254.00;88%
628;412;3;20;50;82;50;{"edge":["localhost:80"]};121;366.00;88%
629;2230;3;20;50;2007;2498;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2024;2292.00;88%
630;4857;3;20;50;22444;34813;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24718;24934.00;89%
631;1477;6;20;50;1704;2761;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1652;1932.00;89%
632;4128;4;20;50;13100;15819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14311;14529.00;89%
633;302;4;20;50;175;216;{"edge":["localhost:80"]};79;450.00;88%
634;4424;3;20;50;35314;55700;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36632;36862.00;88%
635;2944;7;20;50;9197;11759;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9982;10545.00;88%
636;9499;4;20;50;112726;181855;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};107562;107817.00;88%
637;155;8;20;50;109;20;{"edge":["localhost:80"]};77;637.00;88%
638;2725;3;20;50;12323;15360;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8710;8965.00;89%
639;484;3;20;50;297;316;{"edge":["localhost:80"]};285;796.00;87%
640;2744;4;20;50;11796;17562;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10709;11310.00;87%
641;4875;7;20;50;4899;8322;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4887;5178.00;88%
642;1286;4;20;50;1629;2924;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1875;2190.00;88%
643;1483;3;20;50;1421;2506;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1393;1788.00;88%
644;3109;3;20;50;6133;8501;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6734;6952.00;88%
645;9318;3;20;50;42579;48340;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38611;38890.00;88%
646;3365;4;20;50;16370;18936;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16493;16754.00;88%
647;3807;3;20;50;16103;24018;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20920;21274.00;89%
648;2378;3;20;50;4906;8561;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5734;5971.00;89%
649;4584;3;20;50;5310;7985;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5478;5721.00;89%
650;2389;5;20;50;4187;5582;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4323;4550.00;89%
651;2838;3;20;50;11663;13905;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11971;12205.00;89%
652;2289;3;20;50;2646;3977;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2556;2770.00;89%
653;4954;4;20;50;22211;31705;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26464;26722.00;89%
654;1575;3;20;50;2212;3233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2004;2226.00;90%
655;3332;3;20;50;5408;6922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5611;5865.00;90%
656;113;3;20;50;72;14;{"edge":["localhost:80"]};10;234.00;90%
657;6178;7;20;50;45045;56561;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};47127;47363.00;90%
658;1271;3;20;50;2537;6160;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2463;2852.00;90%
659;1202;3;20;50;1108;1363;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};963;1235.00;90%
660;8718;3;20;50;43453;63846;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};53030;53277.00;90%
661;1285;3;20;50;2094;3165;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1877;2118.00;90%
662;3578;3;20;50;10424;10265;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8105;8400.00;89%
663;1767;3;20;50;2952;4225;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3006;3236.00;90%
664;2129;3;20;50;3068;4503;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3547;3987.00;90%
665;1149;3;20;50;1205;1894;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1202;1486.00;90%
666;242;3;20;50;98;119;{"edge":["localhost:80"]};54;306.00;89%
667;2330;4;20;50;4570;5469;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4746;4985.00;89%
668;3878;6;20;50;5368;7081;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4006;4258.00;89%
669;4488;7;20;50;9163;11916;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9194;9439.00;89%
670;9604;8;20;50;220246;415649;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};219559;219834.00;89%
671;6359;4;20;50;34791;42471;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30223;30489.00;89%
672;1536;3;20;50;1957;3220;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1955;2222.00;89%
673;1120;4;20;50;603;897;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};574;837.00;90%
674;2702;3;20;50;4408;8341;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4351;5077.00;90%
675;202;3;20;50;78;31;{"edge":["localhost:80"]};25;323.00;90%
676;3359;3;20;50;6418;10982;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7799;8032.00;90%
677;4195;3;20;50;20676;27489;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16796;17048.00;90%
678;4093;3;20;50;16166;21505;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15525;15755.00;90%
679;621;3;20;50;301;236;{"edge":["localhost:80"]};188;409.00;90%
680;1293;3;20;50;609;791;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};464;710.00;90%
681;718;3;20;50;319;502;{"edge":["localhost:80"]};460;691.00;89%
682;8274;3;20;50;44383;64210;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37821;38150.00;90%
683;1148;4;20;50;1713;2386;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1189;1749.00;90%
684;270;3;20;50;59;48;{"edge":["localhost:80"]};41;453.00;90%
685;739;3;20;50;375;1112;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};377;1159.00;90%
686;44;4;20;50;33;9;{"edge":["localhost:80"]};12;837.00;90%
687;437;3;20;50;142;443;{"edge":["localhost:80"]};309;1022.00;89%
688;4535;3;20;50;28221;54982;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30036;30294.00;89%
689;401;3;20;50;244;306;{"edge":["localhost:80"]};289;681.00;88%
690;1669;3;20;50;2365;4859;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2067;2322.00;88%
691;4761;7;20;50;43099;67688;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43764;44123.00;89%
692;2312;3;20;50;6130;8708;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6045;6643.00;89%
693;1071;8;20;50;2309;3446;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1942;2238.00;89%
694;2287;3;20;50;5254;9457;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5381;6294.00;89%
695;1364;3;20;50;1367;1851;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1230;1467.00;89%
696;302;4;20;50;113;65;{"edge":["localhost:80"]};115;332.00;89%
697;2995;3;20;50;8962;13884;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10817;11058.00;89%
698;5913;3;20;50;36130;57670;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37063;37296.00;89%
699;343;3;20;50;113;29;{"edge":["localhost:80"]};48;336.00;89%
700;4667;3;20;50;35116;51135;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39554;39793.00;89%
701;2366;4;20;50;4084;5812;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3983;4203.00;90%
702;4165;4;20;50;28603;37670;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19294;19574.00;90%
703;3486;3;20;50;8485;11454;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8518;8817.00;90%
704;3932;5;20;50;27914;34722;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24476;24729.00;90%
705;4032;7;20;50;17414;21999;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15384;15681.00;90%
706;7617;3;20;50;60010;86006;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45463;45795.00;90%
707;47;4;20;50;64;9;{"edge":["localhost:80"]};10;276.00;90%
708;5986;4;20;50;44797;71193;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52777;53065.00;90%
709;2848;3;20;50;6848;10750;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6579;6882.00;90%
710;3774;4;20;50;13578;18302;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12553;12789.00;90%
711;4784;7;20;50;7792;14668;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7519;7775.00;90%
712;2103;3;20;50;4014;5514;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4138;4374.00;90%
713;4820;4;20;50;18620;36033;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28229;28453.00;90%
714;2765;3;20;50;3585;5188;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3949;4236.00;91%
715;3254;3;20;50;12789;18646;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12774;13093.00;91%
716;636;4;20;50;368;397;{"edge":["localhost:80"]};371;616.00;90%
718;3663;3;20;50;7486;10394;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7698;7950.00;90%
719;209;3;20;50;97;43;{"edge":["localhost:80"]};40;314.00;90%
720;168;3;20;50;74;37;{"edge":["localhost:80"]};41;283.00;90%
721;796;3;20;50;342;449;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};317;624.00;90%
722;2521;3;20;50;6023;8256;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6714;7088.00;90%
723;55;4;20;50;66;10;{"edge":["localhost:80"]};13;261.00;90%
724;2535;4;20;50;9184;11763;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9437;9710.00;90%
725;913;3;20;50;710;870;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};411;725.00;90%
726;347;3;20;50;124;140;{"edge":["localhost:80"]};140;418.00;90%
727;3909;4;20;50;21479;29876;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20887;21505.00;90%
728;2067;3;20;50;4395;5838;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4365;4604.00;90%
729;1911;3;20;50;2137;3086;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2048;2304.00;90%
730;1966;3;20;50;2171;3101;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2114;2346.00;90%
731;4003;4;20;50;14424;26982;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21605;21856.00;90%
732;3394;4;20;50;10410;17716;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13535;13836.00;90%
733;1361;7;20;50;1802;2338;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2501;2748.00;90%
734;7491;4;20;50;60814;110281;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61481;61733.00;90%
735;2928;3;20;50;8074;10383;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6409;6635.00;90%
736;2993;8;20;50;22364;29007;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17719;17961.00;91%
737;2862;4;20;50;14630;21305;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17318;17559.00;91%
738;4917;3;20;50;18138;27130;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22485;22734.00;91%
739;314;7;20;50;205;128;{"edge":["localhost:80"]};71;341.00;91%
740;4936;4;20;50;33350;48847;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38926;39191.00;91%
741;553;4;20;50;400;432;{"edge":["localhost:80"]};399;635.00;90%
742;1916;3;20;50;1989;3987;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2648;2914.00;90%
743;840;3;20;50;399;432;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};360;585.00;90%
744;3418;3;20;50;12892;16032;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12494;12735.00;90%
745;155;3;20;50;79;21;{"edge":["localhost:80"]};19;351.00;90%
746;3443;3;20;50;14183;18275;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14498;14767.00;90%
747;2463;4;20;50;5315;6788;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5567;5797.00;91%
748;962;4;20;50;911;1105;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};923;1140.00;91%
749;1869;3;20;50;2988;4142;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3083;3329.00;91%
750;1159;3;20;50;1159;1668;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1270;1511.00;91%
751;10008;8;20;50;250654;438624;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};252700;252979.00;91%
752;4160;3;20;50;8766;13636;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12675;12917.00;91%
753;352;3;20;50;148;50;{"edge":["localhost:80"]};59;300.00;91%
754;159;3;20;50;48;21;{"edge":["localhost:80"]};19;237.00;91%
755;3167;4;20;50;13537;16076;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9112;9349.00;91%
756;718;3;20;50;490;447;{"edge":["localhost:80"]};417;645.00;91%
757;7523;3;20;50;46251;66608;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48433;48670.00;91%
758;1898;4;20;50;4823;4850;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4167;4448.00;91%
759;1624;3;20;50;2284;3458;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2327;2580.00;91%
760;9537;4;20;50;100335;156425;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};96765;97001.00;91%
761;1166;3;20;50;1318;1886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1254;1483.00;91%
762;1266;4;20;50;1631;2301;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1669;1893.00;91%
763;9571;3;20;50;133415;160178;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};126904;127148.00;91%
764;1249;3;20;50;1145;1791;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1138;1377.00;91%
765;838;3;20;50;502;754;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};587;879.00;91%
766;172;3;20;50;51;20;{"edge":["localhost:80"]};27;317.00;91%
767;673;3;20;50;400;1046;{"edge":["localhost:80"]};574;1669.00;91%
768;4636;3;20;50;26090;52841;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23777;24179.00;91%
769;8334;3;20;50;102091;149193;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};100212;100527.00;91%
770;3712;3;20;50;6111;9531;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5815;6181.00;91%
771;4002;7;20;50;16847;27969;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19745;20214.00;91%
772;4112;3;20;50;22991;41819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29162;29407.00;91%
773;323;4;20;50;237;147;{"edge":["localhost:80"]};179;519.00;91%
774;1441;3;20;50;1486;2788;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1625;1875.00;91%
775;6227;8;20;50;108865;210362;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};107811;108095.00;91%
776;4584;8;20;50;58353;96977;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};54105;54403.00;91%
777;2208;3;20;50;870;900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};917;1196.00;91%
778;1539;4;20;50;1712;2819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1834;2090.00;92%
779;1502;3;20;50;882;1305;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};881;1152.00;92%
780;913;3;20;50;709;1005;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};609;864.00;92%
781;4241;3;20;50;10655;18138;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14199;14487.00;92%
782;2822;3;20;50;5521;7760;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5460;5734.00;92%
783;3556;3;20;50;10040;19549;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13978;14251.00;92%
784;3575;3;20;50;14018;21807;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15590;15869.00;92%
785;3094;3;20;50;19083;28047;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20744;21044.00;92%
786;4262;4;20;50;18475;32704;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24728;24995.00;92%
787;1127;3;20;50;505;468;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};348;617.00;91%
788;4211;3;20;50;18115;31973;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24103;24377.00;91%
789;1688;3;20;50;1796;2120;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1371;1624.00;91%
790;329;8;20;50;199;238;{"edge":["localhost:80"]};171;413.00;91%
791;4533;7;20;50;6188;9602;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6237;6527.00;91%
792;2471;3;20;50;7978;10413;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7319;7606.00;91%
793;2356;3;20;50;4494;6693;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4716;4972.00;91%
794;476;4;20;50;219;183;{"edge":["localhost:80"]};117;392.00;91%
795;447;4;20;50;284;262;{"edge":["localhost:80"]};190;483.00;91%
796;1030;7;20;50;947;1219;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};899;1166.00;91%
797;1859;3;20;50;2962;4022;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2685;2936.00;91%
798;2193;4;20;50;4941;6849;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5364;5632.00;91%
799;1878;4;20;50;3679;5230;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3727;3984.00;91%
800;2994;3;20;50;6237;11700;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8454;8773.00;91%
801;2320;3;20;50;4188;5800;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4262;4537.00;91%
802;9028;3;20;50;30294;56683;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36399;36666.00;92%
803;132;4;20;50;166;25;{"edge":["localhost:80"]};17;312.00;92%
804;3542;3;20;50;16532;28478;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20343;20618.00;92%
805;3845;3;20;50;6555;9525;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7203;7463.00;92%
806;77;3;20;50;67;10;{"edge":["localhost:80"]};9;282.00;92%
807;4936;4;20;50;39880;48284;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27221;27546.00;92%
808;2290;3;20;50;3466;4923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3505;3769.00;92%
809;2795;3;20;50;4904;6893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5496;5799.00;92%
810;3593;8;20;50;33263;46139;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33770;34029.00;92%
811;60;4;20;50;67;11;{"edge":["localhost:80"]};13;314.00;92%
812;4427;3;20;50;21108;28537;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20467;21142.00;92%
813;4449;8;20;50;51801;76887;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48652;48955.00;92%
814;563;3;20;50;197;109;{"edge":["localhost:80"]};154;489.00;92%
815;3432;4;20;50;14650;16099;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14223;14526.00;92%
816;701;4;20;50;606;630;{"edge":["localhost:80"]};619;905.00;92%
817;1557;3;20;50;2589;4204;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3220;3503.00;92%
818;386;3;20;50;200;80;{"edge":["localhost:80"]};82;371.00;92%
819;899;6;20;50;1112;1077;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};771;1034.00;91%
820;3709;4;20;50;21184;25881;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21070;21418.00;91%
821;35;4;20;50;68;16;{"edge":["localhost:80"]};12;306.00;91%
822;2808;3;20;50;7904;14201;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10719;11017.00;91%
823;1606;3;20;50;911;1130;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};808;1118.00;91%
824;4943;3;20;50;25589;40128;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30916;31192.00;91%
825;1246;3;20;50;1266;1594;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1139;1389.00;91%
826;3325;7;20;50;6261;9855;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7808;8073.00;92%
827;9134;4;20;50;70037;110069;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};81043;81320.00;92%
828;12;3;20;50;63;10;{"edge":["localhost:80"]};10;290.00;92%
829;1006;3;20;50;759;1132;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};836;1164.00;92%
830;52;4;20;50;36;10;{"edge":["localhost:80"]};9;309.00;92%
831;2436;3;20;50;4352;6092;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4330;4610.00;92%
832;4373;3;20;50;18014;23650;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18071;18329.00;92%
833;3173;3;20;50;6644;9326;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6795;7046.00;92%
834;1950;3;20;50;1631;1820;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1504;1761.00;92%
835;474;4;20;50;294;319;{"edge":["localhost:80"]};270;528.00;91%
836;1509;4;20;50;2100;2967;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2229;2516.00;91%
837;222;3;20;50;71;42;{"edge":["localhost:80"]};40;347.00;92%
838;4586;3;20;50;17586;23346;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17194;17488.00;92%
839;4911;3;20;50;19243;25822;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19941;20233.00;92%
840;396;3;20;50;144;52;{"edge":["localhost:80"]};47;308.00;92%
841;2583;3;20;50;2216;3193;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2130;2405.00;92%
842;3022;4;20;50;8046;13955;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11448;11741.00;92%
843;2134;3;20;50;6134;8562;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5507;5771.00;92%
844;2092;7;20;50;3879;4796;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3903;4169.00;92%
845;1749;3;20;50;224;130;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};143;409.00;91%
846;784;3;20;50;535;789;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};693;957.00;91%
847;8688;3;20;50;78936;140573;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};81550;81834.00;91%
848;2420;3;20;50;5862;8118;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5309;5596.00;91%
849;287;7;20;50;175;51;{"edge":["localhost:80"]};47;317.00;92%
850;319;3;20;50;100;119;{"edge":["localhost:80"]};65;416.00;91%
851;1800;4;20;50;2434;3756;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2496;2778.00;91%
852;2241;3;20;50;5724;7525;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5555;5811.00;91%
853;3597;3;20;50;11120;18871;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13371;13656.00;91%
854;1971;4;20;50;4599;6097;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4301;4647.00;91%
855;41;4;20;50;71;12;{"edge":["localhost:80"]};8;338.00;91%
856;2146;4;20;50;4798;5900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5708;5997.00;91%
857;251;3;20;50;144;86;{"edge":["localhost:80"]};53;360.00;91%
858;1280;4;20;50;1403;1804;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1861;2162.00;91%
859;589;4;20;50;397;440;{"edge":["localhost:80"]};418;701.00;91%
860;631;4;20;50;375;476;{"edge":["localhost:80"]};489;769.00;91%
861;3863;3;20;50;16136;28386;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21676;21941.00;91%
862;1427;4;20;50;2191;3430;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1794;2100.00;91%
863;1120;3;20;50;759;1165;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};764;1045.00;91%
864;981;7;20;50;942;945;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};642;984.00;91%
865;547;7;20;50;440;432;{"edge":["localhost:80"]};444;803.00;91%
866;6;8;20;50;27;6;{"edge":["localhost:80"]};7;923.00;91%
867;3425;4;20;50;18305;22787;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12358;12640.00;91%
868;3189;3;20;50;14407;18329;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12180;12465.00;91%
869;1144;4;20;50;1523;2019;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1353;1656.00;91%
870;4628;3;20;50;11823;16311;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11757;12047.00;91%
871;2334;3;20;50;2039;3084;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2363;2642.00;91%
872;1052;3;20;50;1426;2069;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1443;1715.00;91%
873;1636;3;20;50;1427;1862;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1539;1821.00;91%
874;1093;3;20;50;944;1589;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1083;1376.00;91%
875;3937;3;20;50;11764;18163;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14498;14803.00;91%
876;643;3;20;50;287;222;{"edge":["localhost:80"]};220;518.00;91%
877;2766;4;20;50;9006;10983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8245;8518.00;91%
878;1570;3;20;50;1683;2639;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1608;1912.00;91%
879;781;3;20;50;393;320;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};426;729.00;91%
880;9143;4;20;50;94287;105797;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};96833;97135.00;91%
881;4633;4;20;50;26368;31336;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21904;22213.00;91%
882;1035;3;20;50;1627;2450;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1483;1742.00;91%
883;6959;4;20;50;52216;79461;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};57468;57749.00;91%
884;2111;3;20;50;4997;6965;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5217;5519.00;91%
885;7164;8;20;50;151019;260822;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};144371;144674.00;91%
886;2974;3;20;50;7967;14460;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11577;11846.00;91%
887;3467;3;20;50;4997;7824;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4764;5064.00;91%
888;4012;3;20;50;8591;15411;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11239;11514.00;91%
889;2031;3;20;50;5317;7370;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5219;5495.00;91%
890;1906;3;20;50;2273;3660;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3139;3445.00;91%
891;2519;3;20;50;6220;8244;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6253;6582.00;91%
892;2642;3;20;50;8929;13456;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9527;9888.00;91%
893;4203;8;20;50;43804;63734;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41854;42135.00;91%
894;2925;3;20;50;2853;4088;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2677;2966.00;91%
895;3526;3;20;50;11461;17903;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13731;14039.00;91%
896;452;3;20;50;170;75;{"edge":["localhost:80"]};73;371.00;92%
897;549;3;20;50;265;394;{"edge":["localhost:80"]};347;611.00;91%
898;6422;3;20;50;21986;31370;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17678;17961.00;91%
899;4730;3;20;50;34088;44450;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27732;28041.00;91%
900;2806;3;20;50;8488;11508;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8785;9068.00;91%
901;3707;7;20;50;5309;7879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6112;6448.00;91%
902;1885;4;20;50;4803;6727;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4595;4941.00;91%
903;1201;3;20;50;707;989;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};675;947.00;91%
904;1377;3;20;50;1631;2442;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1590;1856.00;91%
905;1385;3;20;50;1808;2577;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1790;2096.00;91%
906;51;4;20;50;39;10;{"edge":["localhost:80"]};8;287.00;91%
907;2207;7;20;50;9378;13264;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7500;7811.00;91%
908;1590;3;20;50;2111;3550;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2078;2372.00;92%
909;348;3;20;50;107;141;{"edge":["localhost:80"]};94;374.00;91%
910;6483;3;20;50;25883;36261;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27012;27307.00;91%
911;4618;4;20;50;31115;35125;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20853;21157.00;91%
912;2249;3;20;50;5498;6904;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5475;5743.00;91%
913;758;3;20;50;469;521;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};396;667.00;91%
914;814;3;20;50;403;513;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};338;609.00;91%
915;8249;3;20;50;75963;103495;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};56646;56954.00;91%
916;1759;4;20;50;3363;4527;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4258;4575.00;91%
917;123;4;20;50;118;22;{"edge":["localhost:80"]};27;345.00;91%
918;2231;3;20;50;1236;1952;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1381;1683.00;91%
919;2111;4;20;50;4375;5382;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4433;4731.00;91%
920;8817;3;20;50;47652;73486;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};47531;47848.00;92%
921;493;4;20;50;297;260;{"edge":["localhost:80"]};198;496.00;92%
922;9205;8;20;50;188505;327766;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};194294;194573.00;92%
923;333;3;20;50;174;111;{"edge":["localhost:80"]};64;342.00;92%
924;3791;7;20;50;18721;30054;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21555;21847.00;92%
925;3604;4;20;50;12690;22723;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18032;18341.00;92%
926;730;3;20;50;703;804;{"edge":["localhost:80"]};822;1092.00;91%
927;6047;6;20;50;33408;60401;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39473;39777.00;91%
928;3182;3;20;50;9013;11359;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9089;9373.00;91%
929;3973;3;20;50;11597;16712;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12895;13218.00;91%
930;557;3;20;50;403;345;{"edge":["localhost:80"]};326;1362.00;91%
931;539;3;20;50;219;366;{"edge":["localhost:80"]};239;544.00;91%
932;2265;3;20;50;6730;8163;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6682;6970.00;91%
933;4366;3;20;50;14471;18303;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13929;14257.00;91%
934;481;8;20;50;423;392;{"edge":["localhost:80"]};377;680.00;91%
935;324;3;20;50;136;169;{"edge":["localhost:80"]};137;415.00;91%
936;1061;3;20;50;848;1186;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};925;1201.00;91%
937;3649;3;20;50;8175;14387;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11351;11675.00;91%
938;1175;4;20;50;1258;1515;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1365;1692.00;91%
939;1976;7;20;50;3898;4985;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3472;3817.00;91%
940;4493;3;20;50;37977;43430;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29499;29768.00;91%
941;8096;8;20;50;171510;281038;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};162482;162812.00;91%
942;3032;7;20;50;2854;4216;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2947;3238.00;91%
943;2148;3;20;50;5380;6532;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4953;5304.00;91%
944;4809;3;20;50;32882;43142;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28341;28632.00;91%
945;4630;3;20;50;15039;17878;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14780;15080.00;91%
946;4175;8;20;50;33954;57703;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33329;33644.00;91%
947;304;4;20;50;231;113;{"edge":["localhost:80"]};70;374.00;91%
948;3644;3;20;50;9903;14777;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11513;11820.00;91%
949;3141;3;20;50;12791;17450;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11719;12035.00;91%
950;735;3;20;50;298;235;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};249;515.00;91%
951;2006;3;20;50;3370;4707;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3357;3684.00;91%
952;4386;4;20;50;29581;31968;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31224;31514.00;91%
953;3820;4;20;50;22513;29611;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25535;25880.00;91%
954;5516;7;20;50;26891;45054;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33330;33676.00;91%
955;1464;8;20;50;4335;7354;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5554;5847.00;91%
956;4195;3;20;50;8234;14042;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9914;10220.00;91%
957;1659;4;20;50;2546;3250;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2706;2986.00;91%
958;1284;3;20;50;1221;1992;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1294;1584.00;91%
959;906;7;20;50;913;1389;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1035;1367.00;91%
960;3460;4;20;50;17410;20893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17565;17907.00;91%
961;3489;7;20;50;5170;8372;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6313;6649.00;91%
962;572;3;20;50;165;130;{"edge":["localhost:80"]};117;450.00;91%
963;4508;4;20;50;31034;39273;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21364;21667.00;91%
964;3401;3;20;50;2958;3690;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2971;3262.00;91%
965;2384;3;20;50;6036;7621;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4800;5073.00;91%
966;1171;7;20;50;1114;1307;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};940;1214.00;91%
967;6294;4;20;50;40220;50324;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28923;29260.00;92%
968;2319;3;20;50;2506;3185;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2443;2750.00;92%
969;2300;3;20;50;5116;6548;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5028;5326.00;92%
970;1243;4;20;50;1826;2638;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1865;2160.00;92%
971;2568;3;20;50;4293;6339;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4303;4613.00;92%
972;2512;3;20;50;5825;7774;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4609;4907.00;92%
973;4460;3;20;50;23442;32098;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22081;22373.00;92%
974;416;3;20;50;180;127;{"edge":["localhost:80"]};81;353.00;92%
975;331;3;20;50;61;70;{"edge":["localhost:80"]};34;333.00;91%
976;2386;3;20;50;2432;3759;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2420;2718.00;91%
977;1682;3;20;50;3011;4555;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2879;3169.00;91%
978;2969;7;20;50;8793;13026;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9813;10112.00;92%
979;2110;3;20;50;2238;3673;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2327;2662.00;92%
980;625;7;20;50;295;291;{"edge":["localhost:80"]};296;587.00;92%
981;17;7;20;50;28;7;{"edge":["localhost:80"]};8;347.00;92%
982;1621;4;20;50;2507;3310;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2257;2538.00;92%
983;996;3;20;50;441;586;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};438;781.00;92%
984;9097;3;20;50;96721;148643;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};96209;96490.00;92%
985;270;3;20;50;166;170;{"edge":["localhost:80"]};108;413.00;91%
986;2917;7;20;50;1633;2347;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1680;1968.00;91%
987;9319;3;20;50;71254;110789;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};72093;72397.00;91%
988;4087;4;20;50;14732;21732;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19777;20038.00;91%
989;1858;4;20;50;3040;4002;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3693;3973.00;91%
990;6691;4;20;50;63911;82128;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46326;46584.00;92%
991;95;4;20;50;72;18;{"edge":["localhost:80"]};10;299.00;92%
992;2193;3;20;50;2480;3052;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2423;2708.00;92%
993;1272;8;20;50;2222;3277;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2253;2554.00;92%
994;4541;7;20;50;23638;30699;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19176;19465.00;92%
995;4893;3;20;50;17116;24092;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16792;17064.00;92%
996;2925;3;20;50;7261;9517;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7288;7577.00;92%
997;23;4;20;50;62;8;{"edge":["localhost:80"]};17;313.00;92%
998;2702;7;20;50;6978;11278;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6781;7068.00;92%
999;2928;4;20;50;7772;10584;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7545;7841.00;92%
1000;1372;7;20;50;499;477;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};352;615.00;91%
1001;2759;3;20;50;7674;10137;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5950;6246.00;91%
1002;4056;4;20;50;25481;32107;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20414;20720.00;92%
1003;695;4;20;50;507;729;{"edge":["localhost:80"]};574;1525.00;91%
1004;3804;3;20;50;6945;9952;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6968;7285.00;91%
1005;513;3;20;50;326;289;{"edge":["localhost:80"]};267;572.00;91%
1006;190;3;20;50;55;40;{"edge":["localhost:80"]};24;306.00;91%
1007;4385;3;20;50;22015;36485;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27621;27925.00;91%
1008;8057;8;20;50;146510;255255;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};153207;153512.00;91%
1009;1477;3;20;50;1014;1358;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};986;1296.00;91%
1010;550;7;20;50;379;609;{"edge":["localhost:80"]};463;803.00;91%
1011;1531;3;20;50;2365;3617;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2523;2834.00;91%
1012;871;3;20;50;596;942;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};590;866.00;91%
1013;998;3;20;50;1051;1727;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1076;1398.00;91%
1014;3309;7;20;50;10252;12662;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10290;10555.00;91%
1015;3613;3;20;50;14328;17215;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13711;13961.00;91%
1016;242;4;20;50;158;94;{"edge":["localhost:80"]};130;536.00;91%
1017;899;3;20;50;670;1209;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};586;896.00;91%
1018;496;3;20;50;122;118;{"edge":["localhost:80"]};79;393.00;91%
1019;4363;3;20;50;25893;33758;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18905;19171.00;91%
1020;2157;3;20;50;3881;6687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3865;4146.00;91%
1021;3390;4;20;50;8699;13284;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9082;9378.00;91%
1022;293;3;20;50;390;134;{"edge":["localhost:80"]};75;404.00;91%
1023;1004;8;20;50;2158;4096;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2055;2418.00;91%
1024;2951;3;20;50;2197;3085;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1958;2212.00;91%
1025;650;3;20;50;429;581;{"edge":["localhost:80"]};513;793.00;91%
1026;3882;4;20;50;19017;22939;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18600;18944.00;91%
1027;1046;8;20;50;1689;3653;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1652;1953.00;91%
1028;2116;3;20;50;5484;10206;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5522;5855.00;91%
1029;146;7;20;50;104;28;{"edge":["localhost:80"]};23;316.00;91%
1030;7231;3;20;50;10515;17869;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13560;13845.00;91%
1031;1449;3;20;50;2422;4741;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2372;2663.00;91%
1032;8767;3;20;50;85659;151661;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};84780;85047.00;91%
1033;715;3;20;50;395;443;{"edge":["localhost:80"]};426;721.00;91%
1034;3404;3;20;50;8142;9960;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8587;8847.00;91%
1035;8025;7;20;50;66527;88330;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};68959;69237.00;91%
1036;4822;3;20;50;12481;22421;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15994;16338.00;91%
1037;4302;3;20;50;9347;14348;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9161;9439.00;91%
1038;2194;4;20;50;3065;7629;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4715;5065.00;91%
1039;480;7;20;50;246;213;{"edge":["localhost:80"]};193;464.00;91%
1040;925;3;20;50;404;521;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};306;571.00;91%
1041;3098;7;20;50;16607;24880;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17169;17435.00;91%
1042;4516;3;20;50;22821;33319;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26477;26735.00;91%
1043;1185;4;20;50;1148;2414;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1174;1511.00;91%
1044;3894;3;20;50;23541;34431;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23326;23591.00;91%
1045;1572;3;20;50;2787;3568;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2699;3013.00;91%
1046;1177;3;20;50;1012;1656;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1028;1302.00;91%
1047;3417;4;20;50;17504;27073;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18328;18694.00;91%
1048;959;7;20;50;402;182;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};255;517.00;91%
1049;1049;3;20;50;588;954;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};700;986.00;91%
1050;155;3;20;50;44;20;{"edge":["localhost:80"]};15;293.00;91%
1051;8801;3;20;50;60171;100955;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};67100;67361.00;91%
1052;1165;3;20;50;387;438;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};308;564.00;91%
1053;4127;3;20;50;24878;30079;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18803;19073.00;91%
1054;977;4;20;50;1115;1412;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};984;1239.00;91%
1055;2922;3;20;50;12196;15035;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12532;12817.00;91%
1056;2951;6;20;50;11038;13519;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9047;9349.00;91%
1057;1231;3;20;50;1169;1628;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1161;1488.00;91%
1058;953;3;20;50;710;1006;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};663;940.00;91%
1059;4330;3;20;50;26100;29456;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27398;27672.00;91%
1060;3266;4;20;50;13096;17150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14118;14450.00;91%
1061;3788;11;20;50;25920;37778;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26511;26860.00;92%
1062;4366;3;20;50;29779;35466;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23405;23693.00;92%
1063;4996;3;20;50;4197;5550;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4079;4383.00;92%
1064;4517;3;20;50;28148;36364;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28994;29268.00;92%
1065;304;3;20;50;195;170;{"edge":["localhost:80"]};153;403.00;92%
1066;3284;7;20;50;6657;8365;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5065;5361.00;92%
1067;1901;3;20;50;2655;3240;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2832;3106.00;92%
1068;4921;3;20;50;7462;10067;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7646;7948.00;92%
1069;2667;3;20;50;2627;3510;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2658;2931.00;92%
1070;756;3;20;50;323;386;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};378;633.00;92%
1071;2982;3;20;50;11867;14344;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12061;12333.00;92%
1072;3624;4;20;50;11734;20188;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16013;16301.00;92%
1073;9354;3;20;50;119281;194845;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};117857;118141.00;92%
1074;2025;3;20;50;3719;5923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3577;3946.00;92%
1075;622;4;20;50;423;634;{"edge":["localhost:80"]};604;895.00;92%
1076;3840;4;20;50;18007;28955;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20052;20596.00;92%
1077;3549;3;20;50;11553;23259;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9254;9588.00;92%
1078;1665;4;20;50;2770;3797;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2688;2970.00;92%
1079;4221;5;20;50;27222;39983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29130;29457.00;92%
1080;1198;3;20;50;291;281;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;597.00;91%
1081;625;3;20;50;402;470;{"edge":["localhost:80"]};491;794.00;91%
1082;1548;3;20;50;1386;2002;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1231;1536.00;91%
1083;2843;4;20;50;9386;12070;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9442;9735.00;91%
1084;2042;3;20;50;5831;8433;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4427;4771.00;91%
1085;4033;4;20;50;21391;26061;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19182;19499.00;91%
1086;2453;3;20;50;5213;6382;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5087;5384.00;91%
1087;7286;3;20;50;33109;50428;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33894;34196.00;91%
1088;2977;4;20;50;14475;22038;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9706;9993.00;91%
1089;6994;3;20;50;44699;69681;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36704;37996.00;91%
1090;2227;4;20;50;5413;6454;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5202;5478.00;91%
1091;3633;8;20;50;38730;50764;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37220;37534.00;91%
1092;3606;3;20;50;10535;13707;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10581;10964.00;91%
1093;4474;3;20;50;28556;71729;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32248;33007.00;91%
1094;1653;7;20;50;2971;4312;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2940;3274.00;91%
1095;2449;4;20;50;4492;6031;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3791;4105.00;91%
1096;4198;3;20;50;7044;10664;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7623;7954.00;92%
1097;10000;8;20;50;232405;457804;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};229795;230112.00;92%
1098;1777;3;20;50;3059;3906;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2844;3149.00;92%
1099;1571;7;20;50;2855;3724;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3144;3436.00;92%
1100;4103;4;20;50;17827;22339;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17824;18101.00;92%
1101;1732;4;20;50;3568;4555;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3252;3525.00;92%
1102;3376;3;20;50;12609;15059;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12389;12687.00;92%
1103;3249;3;20;50;6747;8064;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6458;6774.00;92%
1104;1657;7;20;50;2430;3186;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2447;2744.00;92%
1105;589;3;20;50;297;241;{"edge":["localhost:80"]};194;479.00;92%
1106;4338;3;20;50;13952;23462;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19803;20085.00;92%
1107;990;14;20;50;2539;3554;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2489;2782.00;92%
1108;2167;3;20;50;5706;7099;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5002;5282.00;92%
1109;387;4;20;50;208;123;{"edge":["localhost:80"]};125;416.00;92%
1110;3517;4;20;50;14099;16951;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14147;14436.00;92%
1111;3708;3;20;50;10359;15749;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13071;13366.00;92%
1112;109;4;20;50;80;20;{"edge":["localhost:80"]};14;295.00;92%
1113;844;3;20;50;729;806;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};790;1055.00;92%
1114;4643;4;20;50;28251;36819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32827;33111.00;92%
1115;2028;8;20;50;7564;11232;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8843;9136.00;92%
1116;480;7;20;50;243;230;{"edge":["localhost:80"]};133;410.00;92%
1117;214;11;20;50;105;154;{"edge":["localhost:80"]};90;395.00;92%
1118;1392;7;20;50;1749;2205;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1414;1711.00;92%
1119;611;8;20;50;358;480;{"edge":["localhost:80"]};445;729.00;91%
1120;3336;3;20;50;19792;24662;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16343;16652.00;92%
1121;9136;3;20;50;51133;71232;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42339;42658.00;92%
1122;2126;3;20;50;630;182;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};276;611.00;91%
1123;4490;3;20;50;19138;24202;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18105;18388.00;91%
1124;1707;3;20;50;2345;3186;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2151;2439.00;91%
1125;350;3;20;50;87;115;{"edge":["localhost:80"]};40;297.00;91%
1126;1811;7;20;50;2953;3533;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3019;3310.00;91%
1127;835;3;20;50;507;553;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};491;774.00;91%
1128;4628;4;20;50;18932;34499;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26938;27235.00;91%
1129;480;7;20;50;255;130;{"edge":["localhost:80"]};93;377.00;91%
1130;3552;3;20;50;5609;6575;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6233;6512.00;91%
1131;4459;7;20;50;3559;4651;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3399;3670.00;91%
1132;3009;3;20;50;4959;6631;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4943;5216.00;91%
1133;2966;4;20;50;5799;9525;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8068;8361.00;91%
1134;4451;3;20;50;32040;39587;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33072;33376.00;91%
1135;4080;7;20;50;25524;36842;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27803;28109.00;91%
1136;1793;3;20;50;2857;3746;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2930;3213.00;91%
1137;4096;7;20;50;24763;38637;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27358;27639.00;91%
1138;3229;3;20;50;9068;11183;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9183;9459.00;91%
1139;97;4;20;50;67;23;{"edge":["localhost:80"]};14;292.00;91%
1140;2330;3;20;50;4134;5381;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3589;3874.00;91%
1141;2644;3;20;50;6342;8490;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6436;6763.00;91%
1142;3700;4;20;50;8999;11204;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8476;8758.00;91%
1143;505;8;20;50;603;628;{"edge":["localhost:80"]};612;899.00;91%
1144;2857;3;20;50;6342;8498;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6259;6553.00;91%
1145;2669;7;20;50;3267;3913;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3264;3555.00;91%
1146;6004;4;20;50;42478;74825;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44678;44970.00;91%
1147;2380;3;20;50;5065;6197;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5564;5879.00;91%
1148;900;7;20;50;484;576;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};461;751.00;91%
1149;182;8;20;50;86;46;{"edge":["localhost:80"]};50;333.00;91%
1150;4763;7;20;50;27741;31883;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21941;22233.00;91%
1151;1366;4;20;50;2589;3841;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2559;2845.00;91%
1152;3948;3;20;50;3158;4037;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2589;2915.00;91%
1153;8126;4;20;50;106892;139898;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};101764;102067.00;91%
1154;1806;4;20;50;3266;3735;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3262;3529.00;91%
1155;4236;8;20;50;52618;83353;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};58367;58663.00;92%
1156;4427;3;20;50;12381;14235;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8524;8801.00;92%
1157;3220;3;20;50;8589;10053;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8595;8883.00;92%
1158;4579;7;20;50;18924;28889;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22816;23115.00;92%
1159;4513;4;20;50;20206;35685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27410;27690.00;92%
1160;1128;7;20;50;1217;1278;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1186;1476.00;92%
1161;5013;4;20;50;40027;44766;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38997;39295.00;92%
1162;853;3;20;50;740;959;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};777;1084.00;92%
1163;2043;3;20;50;1730;2208;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1594;1879.00;92%
1164;8992;3;20;50;76381;101097;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};58367;58644.00;92%
1165;4668;3;20;50;5515;8025;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5297;5580.00;92%
1166;902;3;20;50;712;933;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};530;814.00;92%
1167;4866;3;20;50;32033;39140;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29848;30149.00;92%
1168;2763;7;20;50;8402;10453;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8527;8808.00;92%
1169;1817;4;20;50;3587;4672;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3824;4126.00;92%
1170;353;4;20;50;216;89;{"edge":["localhost:80"]};144;458.00;92%
1171;3414;3;20;50;7400;8909;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7435;7712.00;92%
1172;2360;4;20;50;6747;7624;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6604;6909.00;92%
1173;459;3;20;50;204;124;{"edge":["localhost:80"]};136;415.00;92%
1174;2430;3;20;50;7149;9170;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7427;7711.00;92%
1175;2430;3;20;50;3062;3576;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2266;2561.00;92%
1176;2295;4;20;50;5623;6396;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5833;6182.00;92%
1177;3443;4;20;50;19662;21408;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20975;21295.00;92%
1178;7405;4;20;50;67671;107841;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};67683;67969.00;92%
1179;2231;3;20;50;3271;3803;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3235;3563.00;92%
1180;2342;4;20;50;4500;6828;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5158;5459.00;92%
1181;178;4;20;50;106;22;{"edge":["localhost:80"]};42;365.00;92%
1182;2755;3;20;50;7193;10045;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7301;7596.00;92%
1183;3944;3;20;50;10535;14563;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12371;12671.00;92%
1184;2916;7;20;50;5615;6489;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5607;5906.00;92%
1185;2900;4;20;50;9392;14363;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12038;12337.00;92%
1186;3467;3;20;50;7155;8572;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7121;7424.00;92%
1187;1104;3;20;50;600;461;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};405;804.00;92%
1188;3669;3;20;50;5207;6417;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5564;5861.00;92%
1189;1866;7;20;50;3059;3805;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3051;3357.00;92%
1190;430;3;20;50;152;153;{"edge":["localhost:80"]};154;1299.00;92%
1191;1321;4;20;50;1602;2491;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1579;1881.00;92%
1192;4173;3;20;50;6594;10091;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6398;6720.00;92%
1193;36;3;20;50;59;13;{"edge":["localhost:80"]};9;371.00;92%
1194;1390;3;20;50;3012;4354;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3052;3369.00;92%
1195;2698;3;20;50;2759;3701;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2633;2928.00;92%
1196;2035;3;20;50;2452;3460;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2404;2702.00;92%
1197;2353;3;20;50;6135;8168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6070;6369.00;92%
1198;3251;3;20;50;9814;13317;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10503;10809.00;92%
1199;345;3;20;50;163;70;{"edge":["localhost:80"]};109;510.00;92%
1200;125;3;20;50;36;17;{"edge":["localhost:80"]};14;369.00;92%
1201;8196;7;20;50;118220;164378;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};120674;120965.00;92%
1202;3582;4;20;50;18218;20762;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18471;18758.00;92%
1203;1409;3;20;50;1731;3107;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2027;2313.00;92%
1204;2832;3;20;50;11490;13555;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10113;10423.00;92%
1205;84;3;20;50;57;9;{"edge":["localhost:80"]};7;307.00;92%
1206;3643;10;20;50;33290;36575;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33433;33720.00;92%
1207;756;4;20;50;567;524;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};530;823.00;92%
1208;2493;7;20;50;6848;7397;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6745;7029.00;92%
1209;3636;6;20;50;7873;12565;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10741;11082.00;92%
1210;3226;3;20;50;9204;12860;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7858;8144.00;92%
1211;3852;8;20;50;41233;66643;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37671;37982.00;92%
1212;9317;3;20;50;24656;61600;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26190;26548.00;92%
1213;27;4;20;50;75;10;{"edge":["localhost:80"]};10;423.00;92%
1214;525;8;20;50;435;695;{"edge":["localhost:80"]};697;1033.00;92%
1215;2398;7;20;50;5331;9344;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5339;5822.00;92%
1216;1095;3;20;50;1219;2499;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1198;1549.00;92%
1217;207;4;20;50;62;29;{"edge":["localhost:80"]};36;511.00;92%
1218;110;3;20;50;38;21;{"edge":["localhost:80"]};12;351.00;92%
1219;3196;3;20;50;11864;19354;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11423;11766.00;92%
1220;3145;7;20;50;21487;30951;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17628;17984.00;92%
1221;4057;8;20;50;35401;61819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35332;35638.00;92%
1222;480;7;20;50;280;190;{"edge":["localhost:80"]};104;426.00;92%
1223;3242;3;20;50;15458;21362;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15728;16112.00;92%
1224;4448;4;20;50;27322;32908;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18667;18993.00;92%
1225;146;7;20;50;108;25;{"edge":["localhost:80"]};29;341.00;92%
1226;994;3;20;50;560;823;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};659;967.00;92%
1227;2759;3;20;50;7366;9709;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6036;6366.00;92%
1228;2973;7;20;50;7766;10500;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8023;8331.00;92%
1229;517;3;20;50;171;148;{"edge":["localhost:80"]};93;372.00;92%
1230;2337;3;20;50;2513;3911;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2389;2704.00;92%
1231;471;3;20;50;105;99;{"edge":["localhost:80"]};116;569.00;92%
1232;3723;7;20;50;13838;18260;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14014;14324.00;92%
1233;37;7;20;50;64;16;{"edge":["localhost:80"]};14;761.00;92%
1234;4844;3;20;50;8087;13190;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8883;9305.00;92%
1235;1430;3;20;50;2552;3707;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2360;2638.00;92%
1236;1458;8;20;50;5132;6321;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3601;3908.00;92%
1237;4002;7;20;50;17389;25529;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14311;14596.00;92%
1238;2221;3;20;50;2654;3706;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2601;2948.00;92%
1239;2325;3;20;50;2584;3533;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2604;2911.00;92%
1240;1370;4;20;50;1521;2148;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1606;1937.00;92%
1241;445;3;20;50;133;87;{"edge":["localhost:80"]};149;568.00;92%
1242;1937;3;20;50;1228;1784;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1352;1703.00;92%
1243;1512;3;20;50;393;672;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};502;851.00;92%
1244;3923;3;20;50;17498;24588;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15767;16055.00;92%
1245;3596;7;20;50;14072;24899;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14419;15232.00;92%
1246;2297;4;20;50;4814;9248;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6704;7032.00;92%
1247;6751;7;20;50;54457;85051;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};53956;54344.00;92%
1248;3919;3;20;50;20834;30158;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20451;20787.00;92%
1249;907;8;20;50;1026;1273;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};990;1356.00;92%
1250;177;3;20;50;47;20;{"edge":["localhost:80"]};19;310.00;92%
1251;2501;3;20;50;6518;8962;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6567;6876.00;92%
1252;555;3;20;50;298;216;{"edge":["localhost:80"]};203;498.00;92%
1253;4880;3;20;50;26765;39328;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22705;23046.00;92%
1254;1960;3;20;50;1424;1934;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1406;1747.00;92%
1255;3935;3;20;50;12270;15934;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12329;12826.00;92%
1256;2255;3;20;50;5049;8226;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7025;7335.00;92%
1257;783;3;20;50;500;478;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};363;722.00;92%
1258;1327;4;20;50;1318;1741;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1366;1751.00;92%
1259;446;3;20;50;90;56;{"edge":["localhost:80"]};58;363.00;92%
1260;26;4;20;50;28;8;{"edge":["localhost:80"]};7;338.00;92%
1261;3076;7;20;50;6115;11070;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7837;8146.00;92%
1262;1110;3;20;50;496;570;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};478;856.00;92%
1263;2472;3;20;50;9042;11429;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6642;6997.00;92%
1264;4085;3;20;50;12898;16364;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12966;13247.00;92%
1265;3745;3;20;50;9697;14311;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12081;12385.00;92%
1266;6176;4;20;50;46170;55105;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45426;45750.00;92%
1267;443;3;20;50;300;319;{"edge":["localhost:80"]};243;577.00;92%
1268;25;4;20;50;29;7;{"edge":["localhost:80"]};8;323.00;92%
1269;2621;7;20;50;10862;14548;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10853;11223.00;92%
1270;4759;8;20;50;53132;84956;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50484;50816.00;92%
1271;2451;3;20;50;4801;6363;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4626;4972.00;92%
1272;3429;4;20;50;20285;22832;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14053;14353.00;92%
1273;1973;4;20;50;4492;5404;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4353;4663.00;92%
1274;3632;8;20;50;22469;38182;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25324;25664.00;92%
1275;933;3;20;50;1004;1264;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};886;1175.00;92%
1276;2889;3;20;50;3195;4431;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3189;3751.00;92%
1277;17;3;20;50;33;5;{"edge":["localhost:80"]};6;313.00;92%
1278;2821;4;20;50;11417;14634;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12759;13070.00;92%
1279;3160;3;20;50;4590;6434;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4633;4925.00;92%
1280;2233;7;20;50;8072;10816;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9877;10159.00;92%
1281;456;3;20;50;204;228;{"edge":["localhost:80"]};105;424.00;92%
1282;2340;4;20;50;8245;11382;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8808;9125.00;92%
1283;4315;8;20;50;39030;49703;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39377;39711.00;92%
1284;453;3;20;50;297;219;{"edge":["localhost:80"]};231;617.00;92%
1285;3300;7;20;50;21803;29064;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23528;23873.00;92%
1286;877;3;20;50;784;1194;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};753;1150.00;92%
1287;4604;3;20;50;36851;49789;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30503;30894.00;92%
1288;26;4;20;50;67;10;{"edge":["localhost:80"]};12;312.00;92%
1289;3906;4;20;50;13122;15861;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13308;13648.00;92%
1290;5546;3;20;50;39049;73920;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42300;42711.00;92%
1291;4361;4;20;50;27177;36739;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30392;30785.00;92%
1292;2289;4;20;50;5780;8179;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4516;4820.00;92%
1293;1187;4;20;50;1528;2779;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1702;2034.00;92%
1294;45;4;20;50;38;11;{"edge":["localhost:80"]};12;449.00;92%
1295;3065;3;20;50;13416;17713;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11073;11375.00;92%
1296;2122;3;20;50;3985;5434;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3860;4184.00;92%
1297;1523;3;20;50;852;879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};797;1272.00;92%
1298;2065;3;20;50;2890;4310;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2913;3248.00;92%
1299;4857;3;20;50;16176;34121;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21727;22093.00;92%
1300;2017;3;20;50;4396;5465;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3441;3847.00;92%
1301;5781;3;20;50;40642;60371;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35327;35675.00;92%
1302;469;4;20;50;393;362;{"edge":["localhost:80"]};209;682.00;92%
1303;2844;4;20;50;8733;11080;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8745;9329.00;92%
1304;2431;7;20;50;5619;9014;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6641;6951.00;92%
1305;3177;4;20;50;12789;14225;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11360;11681.00;92%
1306;2915;3;20;50;14118;19564;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14189;14523.00;92%
1307;4227;3;20;50;14425;24543;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20183;20506.00;92%
1308;10000;8;20;50;243372;440127;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};238294;239069.00;92%
1309;2177;3;20;50;4082;5639;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4146;5615.00;92%
1310;7673;7;20;50;43235;80861;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45044;45385.00;92%
1311;575;4;20;50;391;475;{"edge":["localhost:80"]};424;767.00;92%
1312;3332;4;20;50;11050;13668;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8016;8311.00;92%
1313;536;3;20;50;295;184;{"edge":["localhost:80"]};252;610.00;92%
1314;309;3;20;50;101;105;{"edge":["localhost:80"]};55;492.00;92%
1315;3576;3;20;50;14080;18270;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13623;14003.00;92%
1316;592;6;20;50;399;286;{"edge":["localhost:80"]};260;1147.00;92%
1317;7592;4;20;50;51003;69224;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46546;46883.00;92%
1318;2551;7;20;50;7043;10039;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6977;7350.00;92%
1319;681;3;20;50;400;362;{"edge":["localhost:80"]};385;1036.00;92%
1320;475;4;20;50;292;297;{"edge":["localhost:80"]};220;526.00;92%
1321;242;3;20;50;52;67;{"edge":["localhost:80"]};24;345.00;92%
1322;1108;3;20;50;895;1053;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};882;1176.00;92%
1323;2682;4;20;50;9609;10898;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9680;9976.00;92%
1324;35;3;20;50;74;6;{"edge":["localhost:80"]};9;457.00;92%
1325;1948;3;20;50;3146;4353;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3168;3474.00;92%
1326;8499;8;20;50;179619;294996;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};170905;171251.00;92%
1327;3038;3;20;50;3772;4899;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3623;3927.00;92%
1328;4714;3;20;50;16435;27120;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21670;21988.00;92%
1329;9934;4;20;50;135141;209549;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};158805;159177.00;92%
1330;4887;3;20;50;17593;26579;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15267;15699.00;92%
1331;4629;3;20;50;12677;15068;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12444;12768.00;92%
1332;4819;4;20;50;18007;25375;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22061;22379.00;92%
1333;690;4;20;50;764;969;{"edge":["localhost:80"]};1105;1411.00;92%
1334;506;4;20;50;326;306;{"edge":["localhost:80"]};337;691.00;92%
1335;4902;4;20;50;21108;25357;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24313;24642.00;92%
1336;2374;3;20;50;4493;6031;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4513;4917.00;92%
1337;738;4;20;50;513;565;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};558;863.00;92%
1338;2988;7;20;50;9302;10801;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9458;9770.00;92%
1339;1438;3;20;50;1628;1907;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1547;1877.00;92%
1340;4506;3;20;50;19973;31086;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25860;26248.00;92%
1341;1348;3;20;50;1324;1908;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1363;1673.00;92%
1342;1361;3;20;50;911;1201;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};944;1250.00;92%
1343;737;4;20;50;504;536;{"edge":["localhost:80"]};507;843.00;92%
1344;480;7;20;50;247;186;{"edge":["localhost:80"]};134;450.00;92%
1345;2254;3;20;50;2208;2592;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2279;2589.00;92%
1346;42;4;20;50;32;7;{"edge":["localhost:80"]};8;340.00;92%
1347;45;4;20;50;29;6;{"edge":["localhost:80"]};7;283.00;92%
1348;8063;3;20;50;68413;105649;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70867;71210.00;92%
1349;134;7;20;50;96;15;{"edge":["localhost:80"]};9;356.00;92%
1350;187;3;20;50;44;15;{"edge":["localhost:80"]};32;364.00;92%
1351;32;4;20;50;29;8;{"edge":["localhost:80"]};6;373.00;92%
1352;956;4;20;50;975;1152;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1206;1564.00;92%
1353;480;7;20;50;168;141;{"edge":["localhost:80"]};200;533.00;92%
1354;3060;7;20;50;11473;14614;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12101;12419.00;92%
1355;1503;6;20;50;4090;5323;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3787;4094.00;92%
1356;2892;3;20;50;11254;14094;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11490;12009.00;92%
1357;785;3;20;50;300;250;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};277;619.00;92%
1358;3627;4;20;50;14016;21500;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19243;19555.00;92%
1359;2398;3;20;50;6430;7691;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4791;5101.00;92%
1360;9755;8;20;50;238364;369687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};242395;242860.00;92%
1361;2636;3;20;50;5928;9126;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7235;7559.00;92%
1362;435;3;20;50;301;234;{"edge":["localhost:80"]};190;511.00;92%
1363;6345;3;20;50;17092;23561;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16154;16471.00;92%
1364;4301;4;20;50;27152;30168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25466;25816.00;92%
1365;3093;7;20;50;11273;12923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11153;11462.00;92%
1366;3919;3;20;50;9302;12032;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10894;11302.00;92%
1367;8301;4;20;50;50785;44628;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35979;36314.00;92%
1368;7126;3;20;50;69237;107843;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};72078;72405.00;92%
1369;1983;3;20;50;1935;2490;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1812;2109.00;92%
1370;3003;4;20;50;13323;13034;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10082;10499.00;92%
1371;2334;4;20;50;7086;8898;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6952;7356.00;92%
1372;27;4;20;50;61;11;{"edge":["localhost:80"]};10;335.00;92%
1373;58;3;20;50;33;14;{"edge":["localhost:80"]};14;336.00;92%
1374;2775;3;20;50;7259;9349;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7480;7775.00;92%
1375;480;7;20;50;365;130;{"edge":["localhost:80"]};213;528.00;92%
1376;699;3;20;50;389;507;{"edge":["localhost:80"]};404;726.00;92%
1377;2442;3;20;50;6218;8157;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6041;6383.00;92%
1378;4536;7;20;50;6818;10601;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7982;8307.00;92%
1379;814;3;20;50;401;252;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};238;595.00;92%
1380;3040;7;20;50;2520;3648;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2508;2821.00;92%
1381;3110;3;20;50;6620;8174;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6514;6872.00;92%
1382;4726;4;20;50;17175;18897;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17019;17340.00;92%
1383;4639;3;20;50;19343;25810;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20563;20878.00;92%
1384;34;4;20;50;64;9;{"edge":["localhost:80"]};11;363.00;92%
1385;3222;3;20;50;455;647;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};738;1062.00;92%
1386;2540;4;20;50;9105;10228;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7593;7995.00;92%
1387;5197;8;20;50;65410;89139;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};60607;60962.00;92%
1388;4534;3;20;50;19748;27842;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23763;24063.00;92%
1389;3532;8;20;50;25691;35870;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26969;27304.00;92%
1390;480;7;20;50;296;217;{"edge":["localhost:80"]};91;372.00;92%
1391;4370;3;20;50;22353;25525;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17261;17577.00;92%
1392;2192;7;20;50;5457;6814;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5502;5814.00;92%
1393;2527;3;20;50;5926;8133;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6205;6535.00;92%
1394;4872;3;20;50;10807;13959;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10873;11189.00;92%
1395;5550;3;20;50;15447;20766;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12629;13013.00;92%
1396;2002;7;20;50;6134;7931;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6278;6603.00;92%
1397;1358;3;20;50;1211;1977;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1342;1702.00;92%
1398;1103;7;20;50;711;914;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};684;989.00;92%
1399;1279;6;20;50;671;978;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};694;1211.00;92%
1400;3636;3;20;50;10340;13350;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9964;10486.00;92%
1401;3084;3;20;50;5326;8526;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5892;6223.00;92%
1402;361;3;20;50;159;126;{"edge":["localhost:80"]};125;589.00;92%
1403;4315;3;20;50;26476;36047;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19105;19423.00;92%
1404;2012;7;20;50;4381;5626;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4246;4604.00;92%
1405;3146;3;20;50;6331;9379;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8625;8935.00;92%
1406;330;3;20;50;133;75;{"edge":["localhost:80"]};43;413.00;92%
1407;2599;3;20;50;7348;9907;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7362;7664.00;92%
1408;1919;4;20;50;2339;3006;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2195;2511.00;92%
1409;161;3;20;50;40;15;{"edge":["localhost:80"]};14;368.00;92%
1410;4063;4;20;50;31627;36428;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21810;22132.00;92%
1411;2100;4;20;50;4907;6300;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4784;5258.00;92%
1412;4305;3;20;50;16996;30213;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22466;22790.00;92%
1413;4614;3;20;50;14365;22851;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20477;20807.00;92%
1414;3706;3;20;50;19137;23819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22060;22457.00;92%
1415;1563;4;20;50;2023;2520;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2069;2379.00;92%
1416;4398;4;20;50;20136;34356;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28454;28815.00;92%
1417;3570;4;20;50;14531;16223;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14674;14999.00;92%
1418;55;4;20;50;67;11;{"edge":["localhost:80"]};10;816.00;92%
1419;1972;3;20;50;5048;7685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4132;4433.00;92%
1420;595;4;20;50;296;231;{"edge":["localhost:80"]};218;540.00;92%
1421;330;4;20;50;113;108;{"edge":["localhost:80"]};95;381.00;92%
1422;4146;3;20;50;16457;21481;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16368;16701.00;92%
1423;337;3;20;50;131;45;{"edge":["localhost:80"]};38;457.00;92%
1424;696;3;20;50;418;479;{"edge":["localhost:80"]};525;815.00;92%
1425;2984;3;20;50;10177;12984;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10602;11020.00;92%
1426;930;3;20;50;609;733;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};478;806.00;92%
1427;346;3;20;50;45;22;{"edge":["localhost:80"]};21;324.00;92%
1428;389;8;20;50;330;324;{"edge":["localhost:80"]};276;620.00;92%
1429;1316;7;20;50;2104;3387;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2555;2951.00;92%
1430;4540;3;20;50;7058;8384;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7164;7586.00;92%
1431;2642;3;20;50;5313;8493;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4084;4401.00;92%
1432;2396;4;20;50;7649;8494;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7767;8085.00;92%
1433;4284;3;20;50;23442;33273;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26863;27224.00;92%
1434;1342;7;20;50;1849;2412;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1691;1997.00;92%
1435;3299;4;20;50;14226;16388;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14200;14535.00;92%
1436;2690;3;20;50;4338;6246;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3871;4188.00;92%
1437;4917;3;20;50;38695;45742;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31772;32077.00;92%
1438;2508;4;20;50;7563;9253;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7605;7941.00;92%
1439;57;4;20;50;64;12;{"edge":["localhost:80"]};10;357.00;92%
1440;1399;4;20;50;2127;2909;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2219;2529.00;92%
1441;884;3;20;50;779;1075;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};731;1059.00;92%
1442;4839;3;20;50;23621;27081;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18843;19174.00;92%
1443;4486;3;20;50;10029;12217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10165;10512.00;92%
1444;4431;8;20;50;56199;83241;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};62433;62768.00;92%
1445;43;4;20;50;61;8;{"edge":["localhost:80"]};7;328.00;92%
1446;416;3;20;50;154;76;{"edge":["localhost:80"]};95;416.00;92%
1447;1503;3;20;50;2199;2800;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2165;2477.00;92%
1448;3657;3;20;50;14735;20797;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19631;21176.00;92%
1449;2158;3;20;50;7980;10578;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10305;10624.00;92%
1450;4472;3;20;50;23530;29526;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27145;27494.00;92%
1451;556;3;20;50;400;323;{"edge":["localhost:80"]};296;636.00;92%
1452;988;14;20;50;2019;2581;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1890;2204.00;92%
1453;3671;3;20;50;8283;10493;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8444;8772.00;92%
1454;3334;4;20;50;12566;15901;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14137;14487.00;92%
1455;55;4;20;50;63;9;{"edge":["localhost:80"]};7;341.00;92%
1456;3997;4;20;50;26819;30245;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27136;27501.00;92%
1457;862;3;20;50;503;549;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};441;776.00;92%
1458;1555;3;20;50;2039;2730;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2036;2383.00;92%
1459;3592;3;20;50;11767;17975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15487;15811.00;92%
1460;3983;4;20;50;21801;27802;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26638;26975.00;92%
1461;2934;3;20;50;4902;5306;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3596;3922.00;92%
1462;3643;4;20;50;16542;18133;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16851;17167.00;92%
1463;4293;7;20;50;8377;11783;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10403;10730.00;92%
1464;3629;3;20;50;12686;14333;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12352;12694.00;92%
1465;6370;4;20;50;53025;57922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39525;39857.00;92%
1466;3479;7;20;50;11145;12283;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10198;10537.00;92%
1467;2061;3;20;50;3885;4624;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3854;4179.00;92%
1468;901;3;20;50;706;992;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};730;1051.00;92%
1469;4540;3;20;50;20263;28040;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23131;23458.00;92%
1470;3847;3;20;50;11378;13870;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8348;8672.00;92%
1471;1024;3;20;50;430;502;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};342;670.00;92%
1472;450;3;20;50;230;154;{"edge":["localhost:80"]};111;428.00;92%
1473;4569;3;20;50;34692;39653;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26357;26690.00;92%
1474;3797;3;20;50;12682;14544;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9969;10326.00;92%
1475;2266;3;20;50;4190;5121;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4071;4396.00;92%
1476;6017;7;20;50;36230;43270;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42096;42426.00;92%
1477;3665;8;20;50;29675;40356;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26299;26627.00;92%
1478;1094;3;20;50;1396;1712;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1204;1526.00;92%
1479;368;3;20;50;100;94;{"edge":["localhost:80"]};59;383.00;92%
1480;569;4;20;50;328;475;{"edge":["localhost:80"]};354;703.00;92%
1481;2759;4;20;50;9996;10911;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10076;10397.00;92%
1482;86;3;20;50;61;12;{"edge":["localhost:80"]};7;335.00;92%
1483;3618;3;20;50;5483;8374;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7230;7559.00;92%
1484;13;3;20;50;60;5;{"edge":["localhost:80"]};6;351.00;92%
1485;24;4;20;50;31;7;{"edge":["localhost:80"]};6;323.00;92%
1486;919;3;20;50;190;212;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};229;546.00;92%
1487;2389;7;20;50;7570;9291;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7029;7357.00;92%
1488;904;3;20;50;438;306;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};250;567.00;92%
1489;1179;8;20;50;3217;3812;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3073;3402.00;92%
1490;15;3;20;50;29;6;{"edge":["localhost:80"]};6;377.00;92%
1491;1030;9;20;50;809;949;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};846;1194.00;92%
1492;2121;3;20;50;4496;5218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4279;4602.00;92%
1493;4237;3;20;50;6649;8936;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6909;7242.00;92%
1494;2217;7;20;50;4901;5859;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5276;5599.00;92%
1495;3204;3;20;50;12482;14079;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12407;12742.00;92%
1496;4730;3;20;50;25893;29464;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25160;25517.00;92%
1497;1475;3;20;50;1528;2047;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1414;1737.00;92%
1498;406;3;20;50;96;61;{"edge":["localhost:80"]};115;468.00;92%
1499;4009;3;20;50;12531;14667;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13497;13839.00;92%
1500;326;3;20;50;156;61;{"edge":["localhost:80"]};56;381.00;92%
1501;2425;3;20;50;4779;5417;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3749;4072.00;92%
1502;1147;3;20;50;813;1097;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};776;1155.00;92%
1503;1879;3;20;50;2037;2839;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1842;2173.00;92%


==> support-vector-machine-testing.csv <==
Dataset index;Dataset instances;attributes;Cluster Number;Iteration Number;Response time;Response time;Invoked Instances;Instance Response Time;Autonomous response Time;Accuracy
578;3202;8;20;50;31888;41259;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31633;31705.00;100%
579;478;10;20;50;335;338;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};204;218.00;100%
580;5023;3;20;50;19423;23648;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19314;19336.00;100%
581;540;3;20;50;292;97;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};151;165.00;75%
582;609;3;20;50;266;389;{"edge":["localhost:80"]};409;421.00;60%
583;688;3;20;50;446;495;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};336;350.00;67%
584;1665;4;20;50;2154;2929;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2250;2263.00;71%
585;4655;3;20;50;10977;14115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10780;10796.00;75%
586;3000;8;20;50;22196;28218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17627;17644.00;78%
587;1204;8;20;50;2443;3643;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2375;2391.00;80%
588;4602;3;20;50;19029;22410;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18622;18639.00;82%
589;3549;3;20;50;6891;8616;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5078;5101.00;83%
590;2068;3;20;50;2547;3212;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2503;2514.00;85%
591;4053;3;20;50;18419;21474;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14753;14769.00;86%
592;4307;3;20;50;15448;18447;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15422;15441.00;87%
593;2266;3;20;50;2909;4438;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3112;3126.00;88%
594;2897;3;20;50;7666;9573;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8016;8029.00;88%
595;4885;4;20;50;26820;41572;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35304;35323.00;89%
596;556;3;20;50;298;267;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;311.00;84%
597;6607;3;20;50;17599;23716;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17937;17955.00;85%
598;3971;4;20;50;15633;21221;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18065;18084.00;86%
599;350;3;20;50;133;35;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};77;88.00;82%
600;8542;3;20;50;63860;101127;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70040;70057.00;83%
601;174;3;20;50;147;18;{"edge":["localhost:80"]};30;42.00;83%
602;2843;3;20;50;6858;8139;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6906;6916.00;84%
603;728;4;20;50;397;352;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;315.00;81%
604;4936;4;20;50;21081;33648;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26842;26858.00;81%
605;3151;3;20;50;13402;14923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13729;13743.00;82%
606;3363;4;20;50;9510;14153;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11727;11747.00;83%
607;2542;6;20;50;2028;2822;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1965;1978.00;83%
608;616;4;20;50;298;355;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};346;355.00;84%
609;261;3;20;50;70;36;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};79;96.00;81%
610;4266;4;20;50;14666;22224;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19840;19857.00;82%
611;328;4;20;50;172;62;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};101;110.00;79%
612;1876;3;20;50;2194;2954;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2106;2116.00;80%
613;1291;3;20;50;602;906;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};715;724.00;81%
614;1760;8;20;50;6442;8442;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6285;6297.00;81%
615;3896;3;20;50;5824;7137;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5951;5964.00;82%
616;2603;3;20;50;5925;7119;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5763;5773.00;82%
617;1268;3;20;50;810;1297;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};708;719.00;83%
618;4866;3;20;50;20674;32975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28776;28788.00;83%
619;2436;3;20;50;3721;4619;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3760;3772.00;83%
620;3271;4;20;50;12996;14728;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11369;11381.00;84%
621;1929;3;20;50;1624;2192;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1576;1586.00;84%
622;2760;3;20;50;1729;2413;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1667;1678.00;84%
623;823;4;20;50;501;619;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};490;498.00;85%
624;1249;4;20;50;1123;1791;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1172;1181.00;85%
625;480;7;20;50;152;195;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};150;161.00;85%
626;3047;4;20;50;7304;11343;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10083;10096.00;86%
627;9901;3;20;50;65699;85208;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74921;74939.00;86%
628;6660;5;20;50;33137;60917;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35726;35747.00;86%
629;465;3;20;50;234;84;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};151;160.00;85%
630;1397;7;20;50;1423;1871;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1490;1500.00;85%
631;2345;4;20;50;5004;7074;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3756;3770.00;85%
632;2741;3;20;50;9050;11226;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8831;8842.00;85%
633;1260;4;20;50;909;1169;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};758;769.00;86%
634;1494;3;20;50;1195;1707;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1243;1258.00;86%
635;3219;3;20;50;7462;8663;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7497;7508.00;86%
636;1390;8;20;50;3263;4357;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2481;2493.00;86%
637;621;4;20;50;313;631;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};380;391.00;87%
638;804;3;20;50;501;680;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};534;543.00;87%
640;1346;3;20;50;833;918;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};728;738.00;87%
641;4181;3;20;50;10434;12909;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10321;10332.00;87%
642;2104;9;20;50;5511;7347;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5774;5792.00;88%
643;378;3;20;50;193;214;{"edge":["localhost:80"]};206;213.00;86%
644;2266;4;20;50;2477;3579;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2583;2593.00;86%
645;4067;3;20;50;704;603;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};505;516.00;85%
646;6596;5;20;50;51897;82599;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52638;52659.00;85%
647;3937;7;20;50;20159;34792;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23033;23049.00;86%
648;2606;3;20;50;4806;6147;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4794;4807.00;86%
649;400;3;20;50;152;98;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};90;98.00;85%
650;2814;4;20;50;8130;12662;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8872;8887.00;85%
651;1725;4;20;50;1412;2195;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1316;1328.00;85%
652;4334;6;20;50;16220;23835;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16339;16358.00;85%
653;4912;3;20;50;23222;29149;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20072;20088.00;85%
654;480;7;20;50;271;126;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};221;232.00;84%
655;4726;3;20;50;21266;25916;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15235;15247.00;84%
656;314;3;20;50;145;50;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};83;92.00;83%
657;1842;7;20;50;870;995;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};892;904.00;84%
658;4617;3;20;50;15555;18982;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13970;13984.00;84%
659;5926;4;20;50;30557;37609;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30865;30879.00;84%
660;4636;4;20;50;29168;35583;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25830;25846.00;84%
661;1874;3;20;50;3163;4172;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3086;3094.00;84%
662;1675;3;20;50;2119;2994;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2098;2105.00;85%
663;5649;4;20;50;17404;28697;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23402;23418.00;85%
664;4540;3;20;50;6035;8254;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6066;6078.00;85%
665;8508;3;20;50;60401;99223;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};59886;59901.00;85%
666;3337;7;20;50;7765;10301;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6519;6533.00;85%
667;4279;4;20;50;27994;33251;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21149;21164.00;85%
668;3585;3;20;50;3391;4929;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3345;3354.00;86%
669;2497;3;20;50;6960;8608;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6329;6339.00;86%
670;598;3;20;50;401;288;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};299;308.00;85%
671;401;3;20;50;198;165;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};207;214.00;84%
672;168;3;20;50;44;24;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};60;69.00;83%
673;3153;3;20;50;8475;9821;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8579;8588.00;83%
674;4599;3;20;50;18215;29209;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24737;24749.00;83%
675;2003;3;20;50;2749;3828;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2402;2411.00;84%
676;8533;4;20;50;79333;82891;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};56432;56452.00;84%
677;2340;4;20;50;6847;9029;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6822;6832.00;84%
678;2884;3;20;50;6235;6655;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5823;5833.00;84%
679;1418;3;20;50;911;1134;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};790;804.00;84%
680;4890;3;20;50;13710;24419;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19282;19300.00;84%
681;288;4;20;50;140;38;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};64;73.00;83%
682;3722;3;20;50;14824;20768;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17296;17307.00;84%
683;4505;3;20;50;3776;4201;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3560;3574.00;84%
684;763;3;20;50;138;132;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};154;163.00;83%
685;556;3;20;50;208;301;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};299;307.00;83%
686;4130;3;20;50;3678;5780;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4241;4254.00;83%
687;9026;3;20;50;60912;80922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46435;46456.00;83%
688;2382;3;20;50;2649;3369;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2757;2767.00;84%
689;1759;4;20;50;2752;3907;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2630;2639.00;84%
690;2963;3;20;50;3775;3979;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3461;3473.00;84%
691;2200;3;20;50;413;222;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};232;241.00;83%
692;4474;3;20;50;16855;20460;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15643;15654.00;83%
693;675;4;20;50;500;533;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};475;483.00;83%
694;1857;3;20;50;1628;1995;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1779;1789.00;84%
695;436;3;20;50;90;125;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};89;96.00;84%
696;4969;8;20;50;36726;54501;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38325;38343.00;84%
697;4014;4;20;50;14321;17030;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14690;14703.00;84%
698;1714;3;20;50;2241;3014;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1781;1789.00;84%
699;2971;3;20;50;4923;6770;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4993;5005.00;84%
700;88;3;20;50;63;15;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41;50.00;84%
701;37;4;20;50;28;8;{"edge":["localhost:80"]};11;18.00;84%
702;2381;3;20;50;3400;2763;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2349;2363.00;83%
703;3570;4;20;50;10839;13244;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11409;11423.00;83%
704;295;3;20;50;116;33;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};57;66.00;83%
705;1757;4;20;50;1957;2585;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2029;2038.00;83%
706;4618;4;20;50;21387;28654;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25288;25302.00;83%
707;3242;3;20;50;13299;16217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13664;13673.00;83%
708;842;7;20;50;608;610;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};504;514.00;83%
709;2300;3;20;50;2339;2984;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2422;2431.00;83%
710;2703;4;20;50;8792;12255;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10558;10569.00;83%
711;7229;3;20;50;37879;48233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38480;38494.00;83%
712;768;3;20;50;351;385;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};314;323.00;84%
713;1279;6;20;50;707;780;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};635;646.00;84%
714;1869;3;20;50;1938;2825;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1977;1986.00;84%
715;4988;3;20;50;18008;21233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18276;18287.00;84%
716;3484;3;20;50;7553;10196;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6783;6792.00;84%
717;2527;8;20;50;15037;19178;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11805;11822.00;84%
718;240;3;20;50;89;32;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52;67.00;84%
719;74;3;20;50;31;29;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32;48.00;83%
720;1042;3;20;50;436;720;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};447;456.00;83%
721;3081;3;20;50;6336;8331;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5785;5794.00;83%
722;4335;3;20;50;7975;11099;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8133;8144.00;83%
723;2519;3;20;50;4996;6961;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5107;5117.00;83%
724;615;4;20;50;399;378;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};406;415.00;83%
725;516;3;20;50;129;150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};150;158.00;83%
726;1996;8;20;50;7352;9850;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7019;7030.00;83%
727;9190;4;20;50;100232;130748;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};98803;98823.00;83%
728;4218;4;20;50;21494;24067;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20351;20366.00;83%
729;565;3;20;50;294;240;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};204;211.00;83%
730;2545;8;20;50;12886;16619;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11506;11528.00;83%
731;1732;3;20;50;1116;1557;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1047;1054.00;83%
732;2885;7;20;50;7919;9942;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7901;7914.00;83%
733;2956;3;20;50;6952;8042;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6860;6871.00;83%
734;2795;3;20;50;9136;10746;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7905;7915.00;83%
735;2846;4;20;50;10948;12184;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10738;10752.00;83%
736;504;4;20;50;288;232;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201;209.00;83%
737;852;4;20;50;404;445;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};366;372.00;83%
738;1268;3;20;50;1731;2610;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1778;1787.00;83%
739;294;8;20;50;102;108;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};94;103.00;83%
740;1141;4;20;50;1207;1511;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1229;1238.00;83%
741;506;4;20;50;291;237;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};305;313.00;83%
742;4569;7;20;50;15342;25611;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22229;22245.00;83%
743;3643;3;20;50;13456;16371;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13056;13069.00;83%
744;3939;4;20;50;12883;14879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10488;10504.00;83%
745;417;3;20;50;297;213;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};165;175.00;83%
746;4471;5;20;50;3430;4740;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3561;3576.00;83%
747;206;3;20;50;49;30;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50;58.00;82%
748;869;3;20;50;143;94;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};111;121.00;82%
749;3238;3;20;50;9234;10927;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8951;8963.00;82%
750;4196;7;20;50;22305;30208;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19432;19447.00;82%
751;1185;4;20;50;1114;1747;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1105;1115.00;82%
752;1657;7;20;50;2238;2985;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2013;2023.00;82%
753;2199;8;20;50;9118;14869;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11836;11849.00;82%
754;2414;8;20;50;15036;18834;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11857;11874.00;82%
755;1589;6;20;50;1321;1830;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1329;1338.00;82%
756;3404;4;20;50;8900;11065;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7455;7467.00;83%
757;3986;3;20;50;7151;8948;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7205;7215.00;83%
758;4694;4;20;50;21288;25854;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14365;14384.00;83%
759;310;3;20;50;140;91;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};94;103.00;82%
760;1148;3;20;50;766;1076;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};709;719.00;82%
761;2979;4;20;50;7054;9144;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6399;6412.00;83%
762;2420;4;20;50;6954;8808;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7048;7059.00;83%
763;36;7;20;50;59;17;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;45.00;82%
764;2622;3;20;50;1721;2480;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1691;1701.00;82%
765;3346;7;20;50;6231;9303;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7264;7276.00;82%
766;3009;4;20;50;12176;14538;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10224;10235.00;82%
767;1571;3;20;50;1117;1362;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1158;1165.00;83%
768;2573;4;20;50;6671;7702;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6430;6444.00;83%
769;2512;3;20;50;4356;5856;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4674;4683.00;83%
770;3710;4;20;50;16891;20115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15341;15352.00;83%
771;1650;5;20;50;3359;4530;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3400;3409.00;83%
772;3363;3;20;50;8691;10104;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7080;7090.00;83%
773;4494;4;20;50;30503;36291;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23488;23504.00;83%
774;4693;3;20;50;12273;14789;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12425;12443.00;83%
775;2342;3;20;50;4286;5518;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4194;4204.00;83%
776;2267;4;20;50;3878;4995;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3994;4004.00;83%
777;4894;3;20;50;13610;17797;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11372;11383.00;83%
778;2102;4;20;50;3060;3904;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3043;3054.00;84%
779;150;3;20;50;51;18;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46;53.00;83%
780;4804;8;20;50;41029;64735;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39876;39894.00;83%
781;713;7;20;50;497;503;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};398;406.00;83%
782;4233;3;20;50;17191;26367;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22462;22471.00;83%
783;1781;3;20;50;2446;3224;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2179;2194.00;83%
784;2949;4;20;50;7875;8906;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8384;8395.00;83%
785;1652;3;20;50;1421;1903;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1461;1468.00;84%
786;983;3;20;50;403;520;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};495;502.00;84%
787;2691;4;20;50;6335;9493;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8199;8213.00;84%
788;60;4;20;50;67;8;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34;41.00;83%
789;3919;3;20;50;10938;13562;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10788;10799.00;83%
790;2468;3;20;50;1831;2088;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1785;1794.00;83%
791;440;4;20;50;149;206;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};196;202.00;84%
792;1524;3;20;50;1216;1726;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1331;1338.00;84%
793;4678;3;20;50;17602;19229;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14747;14757.00;84%
794;4094;3;20;50;10641;13431;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10609;10626.00;84%
795;3917;3;20;50;5093;6373;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5183;5193.00;84%
796;3520;3;20;50;6336;8410;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7547;7557.00;84%
797;3370;3;20;50;11867;14540;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10427;10436.00;84%
798;479;3;20;50;170;132;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};114;124.00;84%
799;1195;4;20;50;1336;1849;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1429;1436.00;84%
800;64;7;20;50;41;12;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39;49.00;83%
801;3336;3;20;50;10443;13949;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9490;9502.00;83%
802;346;3;20;50;137;93;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};79;87.00;83%
803;2936;3;20;50;10411;11903;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10791;10802.00;83%
804;6420;3;20;50;25376;41880;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34381;34393.00;83%
805;2745;3;20;50;3371;3874;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3176;3185.00;83%
806;4357;4;20;50;23131;28113;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21327;21340.00;83%
807;1523;7;20;50;1937;2745;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1949;1960.00;83%
808;91;3;20;50;35;8;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35;43.00;83%
809;1514;3;20;50;1445;2062;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1426;1432.00;83%
810;1697;3;20;50;815;1071;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};763;771.00;83%
811;705;3;20;50;299;234;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};302;312.00;83%
812;1861;3;20;50;1935;2403;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1781;1789.00;83%
813;5950;7;20;50;34695;45766;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29671;29693.00;83%
814;1015;4;20;50;807;1133;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};798;807.00;83%
815;1202;3;20;50;807;1192;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};840;846.00;83%
816;4480;4;20;50;24673;34210;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29873;29890.00;83%
817;856;3;20;50;705;1129;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};700;707.00;83%
818;167;7;20;50;54;43;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52;63.00;83%
819;302;3;20;50;67;37;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};71;79.00;83%
820;3510;4;20;50;8931;10535;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8530;8541.00;83%
821;394;3;20;50;162;130;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};107;114.00;82%
822;2078;3;20;50;1961;2656;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2066;2073.00;82%
823;2838;7;20;50;4598;6214;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4828;4839.00;82%
824;612;3;20;50;399;150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};204;211.00;82%
825;237;3;20;50;46;20;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48;56.00;82%
826;339;7;20;50;135;135;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};121;128.00;81%
827;3032;7;20;50;2478;3247;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2441;2453.00;82%
828;3084;3;20;50;10389;12576;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7942;7953.00;82%
829;4185;4;20;50;8999;11523;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8731;8744.00;82%
830;2682;4;20;50;7468;9257;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5465;5478.00;82%
831;7989;3;20;50;9059;11909;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8961;8975.00;82%
832;2008;3;20;50;2139;3115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1987;1997.00;82%
833;613;3;20;50;297;306;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};294;300.00;82%
834;461;3;20;50;124;82;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};117;127.00;82%
835;1148;4;20;50;1157;1600;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1399;1407.00;82%
836;3377;4;20;50;9612;10897;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9768;9779.00;82%
837;42;7;20;50;59;8;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45;59.00;81%
838;804;4;20;50;584;702;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};495;501.00;82%
839;4939;3;20;50;16678;27066;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22889;22900.00;82%
840;3174;3;20;50;6128;7814;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4865;4874.00;82%
841;1777;3;20;50;2550;3389;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2639;2648.00;82%
842;3074;3;20;50;7360;9243;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7533;7543.00;82%
844;2619;8;20;50;16635;19795;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13013;13026.00;82%
845;3152;3;20;50;15960;17634;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11225;11235.00;82%
846;1915;3;20;50;4078;4652;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3824;3833.00;82%
847;3730;3;20;50;6745;8080;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4900;4915.00;82%
848;616;3;20;50;390;361;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};299;309.00;82%
849;1071;8;20;50;1940;2838;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2170;2178.00;82%
850;2169;3;20;50;2242;3340;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2484;2493.00;82%
851;3362;8;20;50;28719;35900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21725;21740.00;82%
852;677;3;20;50;399;368;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};305;312.00;82%
853;303;3;20;50;93;46;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};82;90.00;81%
854;3848;3;20;50;8919;13921;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12399;12410.00;81%
855;1085;7;20;50;1013;1402;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};938;947.00;82%
856;27;4;20;50;34;7;{"edge":["localhost:80"]};11;18.00;82%
857;1574;3;20;50;89;39;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};112;122.00;81%
858;1033;4;20;50;538;783;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};479;486.00;81%
859;1482;3;20;50;1306;1771;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1273;1282.00;81%
860;2568;3;20;50;7670;8240;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7514;7522.00;81%
861;201;3;20;50;68;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;52.00;81%
862;3528;4;20;50;12347;14042;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9663;9673.00;81%
863;1869;3;20;50;4134;5206;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4511;4521.00;81%
864;3208;3;20;50;13914;16370;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14537;14548.00;81%
865;2709;4;20;50;8487;9164;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8225;8235.00;81%
866;4137;3;20;50;10435;12744;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10691;10704.00;82%
867;260;3;20;50;118;28;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};64;75.00;81%
868;982;3;20;50;888;1314;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};933;940.00;81%
869;27;4;20;50;31;7;{"edge":["localhost:80"]};9;16.00;81%
870;9028;3;20;50;25231;44709;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31404;31419.00;81%
871;4642;8;20;50;42888;68625;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43173;43190.00;82%
872;3546;3;20;50;10604;13339;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11008;11018.00;82%
873;1078;7;20;50;915;1067;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};870;878.00;82%
874;41;4;20;50;32;9;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32;41.00;81%
875;911;4;20;50;832;1150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};805;812.00;81%
876;3901;3;20;50;12791;14989;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13055;13065.00;81%
877;3031;3;20;50;2735;3280;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3053;3062.00;82%
878;3780;4;20;50;8489;14048;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12660;12672.00;82%
879;2991;7;20;50;1831;2010;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1652;1664.00;82%
880;500;5;20;50;197;166;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};202;209.00;81%
881;1962;4;20;50;3884;4721;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4170;4186.00;81%
882;744;3;20;50;502;540;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};469;475.00;82%
883;3304;4;20;50;11975;13983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11602;11614.00;82%
884;5876;3;20;50;17598;20898;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17277;17290.00;82%
885;4552;3;20;50;20774;27109;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21870;21880.00;82%
886;2057;7;20;50;1167;1410;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1081;1091.00;82%
887;4294;7;20;50;22930;36385;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28211;28227.00;82%
888;307;3;20;50;190;70;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};112;120.00;82%
889;4217;3;20;50;15542;17936;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15823;15838.00;82%
890;476;3;20;50;130;72;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};67;74.00;81%
891;2294;7;20;50;5722;9270;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7513;7526.00;81%
892;3606;4;20;50;14510;15857;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14413;14424.00;81%
893;177;3;20;50;73;17;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41;47.00;81%
894;2408;9;20;50;10605;13717;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8341;8358.00;81%
895;3442;7;20;50;8175;9642;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8443;8471.00;81%
896;324;3;20;50;145;114;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};90;99.00;81%
897;279;4;20;50;77;33;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};60;70.00;81%
898;423;3;20;50;94;108;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};96;106.00;81%
899;1766;3;20;50;925;1210;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1024;1030.00;81%
900;3699;3;20;50;13202;15068;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12974;12983.00;81%
901;5750;8;20;50;72177;113107;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};75584;75605.00;81%
902;4413;3;20;50;15966;18774;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16233;16243.00;81%
903;3983;3;20;50;11456;13046;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8336;8345.00;81%
904;4882;3;20;50;10432;12760;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10361;10375.00;81%
905;447;3;20;50;167;111;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};106;114.00;81%
906;2337;3;20;50;2371;2945;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2186;2194.00;81%
907;2069;3;20;50;2242;2880;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1814;1824.00;81%
908;4092;3;20;50;14326;16681;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14941;14951.00;81%
909;2535;3;20;50;2653;3426;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2591;2599.00;81%
910;3473;3;20;50;8807;13118;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11456;11466.00;81%
911;178;4;20;50;111;25;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};51;57.00;81%
912;4321;3;20;50;12715;15848;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9455;9465.00;81%
913;7879;7;20;50;12577;17692;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12887;12912.00;81%
914;3764;3;20;50;12989;14287;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9145;9154.00;81%
915;468;3;20;50;130;36;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74;83.00;81%
916;104;3;20;50;39;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39;45.00;81%
917;155;3;20;50;41;20;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};40;50.00;80%
918;192;3;20;50;47;24;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52;60.00;80%
919;3525;3;20;50;16683;19431;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13837;13846.00;80%
920;2955;4;20;50;6230;7266;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6227;6238.00;80%
921;3521;3;20;50;7878;8817;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7553;7564.00;80%
922;7210;3;20;50;59588;73540;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};47581;47593.00;80%
923;2316;3;20;50;6232;7427;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6069;6076.00;81%
924;3199;3;20;50;12076;13305;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11259;11268.00;81%
925;1934;4;20;50;2242;3127;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2142;2151.00;81%
926;3512;3;20;50;5560;10113;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8344;8355.00;81%
927;3703;3;20;50;4389;4937;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3952;3963.00;81%
928;4633;4;20;50;19453;24062;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20353;20366.00;81%
929;920;7;20;50;1117;1520;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1129;1137.00;81%
930;6238;4;20;50;21798;32448;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26407;26421.00;81%
931;4659;7;20;50;16880;23187;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17342;17358.00;81%
932;518;3;20;50;189;127;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};149;158.00;81%
933;1105;7;20;50;761;975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};701;709.00;81%
934;3358;4;20;50;10537;13189;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11063;11075.00;81%
935;2426;3;20;50;7156;8916;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7044;7053.00;81%
936;300;3;20;50;119;27;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63;70.00;81%
937;4025;7;20;50;10439;16943;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14171;14186.00;81%
938;3250;3;20;50;10846;14073;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11612;11621.00;81%
939;2836;3;20;50;1530;2072;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1387;1402.00;81%
940;3500;3;20;50;12995;15084;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9677;9689.00;81%
941;1974;3;20;50;2223;2913;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2195;2205.00;81%
942;4368;3;20;50;10328;13727;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10319;10329.00;81%
943;2224;3;20;50;2241;3955;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2993;3002.00;81%
944;4676;3;20;50;36429;44783;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37729;37743.00;81%
945;4889;3;20;50;11043;13730;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8159;8174.00;81%
946;152;3;20;50;67;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42;49.00;81%
947;3285;3;20;50;8566;10589;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8724;8736.00;81%
948;4824;3;20;50;28659;42456;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35203;35216.00;81%
949;4541;7;20;50;20807;26658;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20552;20569.00;81%
950;207;7;20;50;186;66;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};163;170.00;81%
951;662;3;20;50;352;363;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};288;298.00;81%
952;2151;3;20;50;1219;1527;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1221;1230.00;81%
953;387;4;20;50;112;72;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};156;163.00;81%
954;572;4;20;50;331;283;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};302;310.00;81%
955;24;3;20;50;28;5;{"edge":["localhost:80"]};8;14.00;81%
956;1454;4;20;50;970;1573;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1133;1142.00;81%
957;97;4;20;50;36;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34;40.00;80%
958;3112;6;20;50;1752;2368;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1727;1741.00;80%
959;1571;3;20;50;1632;2187;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1380;1392.00;81%
960;6493;3;20;50;27330;33879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26717;26732.00;81%
961;2957;3;20;50;10439;16576;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14536;14548.00;81%
962;3268;3;20;50;8286;10062;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5284;5292.00;81%
963;281;4;20;50;145;56;{"edge":["localhost:80"]};50;76.00;81%
964;626;4;20;50;382;447;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};343;349.00;81%
965;3452;4;20;50;20057;23062;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13475;13490.00;81%
966;931;3;20;50;602;783;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};534;541.00;81%
967;9597;8;20;50;173440;286553;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};184138;184166.00;81%
968;578;3;20;50;296;248;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};203;210.00;81%
969;7521;4;20;50;49135;61724;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48227;48245.00;81%
970;3681;3;20;50;3977;4645;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3420;3432.00;81%
971;2816;3;20;50;10023;12054;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10254;10263.00;81%
972;411;3;20;50;150;52;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};97;105.00;81%
973;2724;4;20;50;7712;12143;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10001;10010.00;81%
974;2118;4;20;50;4086;5681;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4034;4044.00;81%
975;795;3;20;50;398;377;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};302;313.00;81%
976;4858;3;20;50;15244;19264;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15635;15646.00;81%
977;795;3;20;50;400;250;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};202;211.00;80%
978;1216;4;20;50;1314;1731;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1113;1121.00;80%
979;3533;7;20;50;17369;23551;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15139;15152.00;81%
980;41;4;20;50;65;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35;43.00;80%
981;873;3;20;50;292;323;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};270;276.00;80%
982;399;3;20;50;38;12;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;42.00;80%
983;7506;3;20;50;62269;82246;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};64698;64711.00;80%
984;4591;4;20;50;18931;30886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26127;26141.00;80%
985;2951;8;20;50;12831;23422;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15256;15273.00;80%
986;350;3;20;50;193;151;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};155;164.00;80%
987;151;3;20;50;32;12;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39;45.00;80%
988;2984;3;20;50;8866;10705;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8498;8507.00;80%
989;2825;7;20;50;5061;6281;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5172;5184.00;80%
990;1023;3;20;50;398;410;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};294;301.00;80%
991;993;3;20;50;297;272;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};306;313.00;80%
992;2503;3;20;50;2346;3190;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2324;2331.00;80%
993;392;3;20;50;90;52;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};88;96.00;80%
994;870;3;20;50;319;369;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};267;274.00;80%
995;4287;4;20;50;9301;15391;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13345;13357.00;80%
996;1533;3;20;50;1939;2657;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1835;1844.00;80%
997;10000;8;20;50;195875;335616;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};206039;206069.00;80%
998;1040;7;20;50;904;1054;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};768;778.00;80%
999;1584;7;20;50;2652;3484;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2643;2652.00;80%
1000;4495;4;20;50;15036;25252;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22133;22149.00;80%
1001;6511;3;20;50;30300;45162;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37761;37774.00;80%
1002;4568;3;20;50;20470;33600;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26795;26806.00;80%
1003;4853;3;20;50;22208;26592;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22233;22245.00;80%
1004;4002;3;20;50;8795;13561;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11715;11724.00;80%
1005;2231;4;20;50;4806;6046;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5100;5109.00;80%
1006;113;3;20;50;65;11;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33;41.00;80%
1007;3473;4;20;50;5512;8379;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6955;6966.00;80%
1008;3652;8;20;50;32347;44315;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30713;30736.00;80%
1009;7394;3;20;50;56922;77585;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63295;63309.00;80%
1010;3899;4;20;50;9839;16634;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14467;14484.00;80%
1011;689;4;20;50;603;616;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};494;503.00;80%
1012;5130;3;20;50;27124;43983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34642;34653.00;80%
1013;380;3;20;50;171;77;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};127;135.00;80%
1014;5380;3;20;50;13295;16467;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13714;13726.00;80%
1015;350;3;20;50;144;126;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};84;99.00;80%
1016;3391;3;20;50;8940;9846;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9010;9019.00;80%
1017;17;3;20;50;62;14;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31;37.00;80%
1018;3592;3;20;50;13504;15965;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13711;13723.00;80%
1019;3013;3;20;50;8178;9387;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7875;7882.00;80%
1020;179;3;20;50;72;16;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44;53.00;80%
1021;110;3;20;50;32;11;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39;46.00;80%
1022;3654;4;20;50;14134;15816;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10396;10407.00;80%
1023;4039;3;20;50;11151;13688;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10865;10878.00;80%
1024;33;4;20;50;66;7;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32;46.00;80%
1025;3202;3;20;50;6514;8754;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7380;7392.00;80%
1026;1128;7;20;50;1012;1225;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};909;915.00;80%
1027;2624;8;20;50;13307;17665;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13755;13767.00;80%
1028;679;3;20;50;300;234;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201;208.00;80%
1029;7966;11;20;50;65514;127425;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};80402;80430.00;80%
1030;2402;4;20;50;3266;4255;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3306;3316.00;80%
1031;1271;3;20;50;1529;2151;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1316;1324.00;80%
1032;1635;3;20;50;3168;4201;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2955;2964.00;80%
1033;1179;4;20;50;1220;1410;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};988;994.00;80%
1034;2113;4;20;50;4442;5914;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3851;3858.00;80%
1035;3041;3;20;50;5312;6924;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5346;5354.00;80%
1036;23;4;20;50;60;8;{"edge":["localhost:80"]};18;26.00;80%
1037;9403;4;20;50;104653;141866;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};103368;103388.00;80%
1038;270;3;20;50;128;41;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};73;80.00;80%
1039;2268;3;20;50;2850;3665;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2972;2979.00;80%
1040;3459;3;20;50;7709;12829;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11442;11451.00;80%
1041;8533;3;20;50;94990;143329;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};92247;92260.00;80%
1042;2630;3;20;50;4701;5625;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3474;3482.00;80%
1043;21;3;20;50;31;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32;39.00;80%
1044;2531;8;20;50;15484;17972;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12454;12466.00;80%
1045;4316;3;20;50;14833;18407;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13832;13841.00;80%
1046;9550;8;20;50;177532;265234;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};167554;167590.00;80%
1047;3928;4;20;50;14739;21715;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19121;19135.00;80%
1048;925;3;20;50;609;836;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};486;493.00;80%
1049;8305;3;20;50;58559;98482;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61341;61357.00;80%
1050;408;3;20;50;298;171;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;210.00;80%
1051;3943;3;20;50;10125;12730;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8898;8909.00;80%
1052;1296;8;20;50;2718;3829;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2673;2681.00;80%
1053;64;4;20;50;36;8;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34;40.00;80%
1054;1896;3;20;50;5303;7315;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4365;4373.00;80%
1055;801;8;20;50;606;800;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};516;525.00;80%
1056;630;4;20;50;302;306;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;307.00;80%
1057;3234;3;20;50;4599;5560;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4563;4572.00;80%
1058;746;3;20;50;301;232;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};197;206.00;80%
1059;315;3;20;50;51;22;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};54;63.00;80%
1060;4304;7;20;50;15516;27296;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20868;20885.00;80%
1061;1114;3;20;50;1119;1698;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1159;1165.00;80%
1062;1121;4;20;50;808;1118;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};716;723.00;80%
1063;1916;3;20;50;2135;2880;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2218;2225.00;80%
1064;4781;3;20;50;22003;29662;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24379;24391.00;80%
1065;1348;4;20;50;1320;1901;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1180;1190.00;80%
1066;1246;5;20;50;1701;2468;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1793;1802.00;80%
1067;1318;3;20;50;704;1015;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};706;715.00;80%
1068;2205;3;20;50;3474;4588;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3693;3700.00;80%
1069;3102;3;20;50;3063;3702;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2738;2747.00;80%
1070;1385;4;20;50;1625;2403;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1781;1789.00;80%
1071;3134;3;20;50;11044;12717;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10819;10828.00;80%
1072;4879;8;20;50;44320;74977;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};51555;51572.00;80%
1073;3372;3;20;50;6032;8220;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5967;5976.00;80%
1074;1350;3;20;50;842;1009;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};750;758.00;80%
1075;3205;4;20;50;6744;9454;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8136;8148.00;80%
1076;1624;3;20;50;1222;1449;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1095;1107.00;80%
1077;331;3;20;50;80;69;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};84;92.00;80%
1078;1106;3;20;50;432;596;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};448;455.00;80%
1079;2271;3;20;50;3782;5245;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3752;3761.00;80%
1080;784;3;20;50;502;721;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};498;503.00;80%
1081;2537;7;20;50;3674;5181;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3911;3923.00;80%
1082;436;3;20;50;298;177;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};203;210.00;80%
1083;5328;8;20;50;47497;80036;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46907;46927.00;80%
1084;4045;4;20;50;23945;28287;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22582;22594.00;80%
1085;2511;4;20;50;6743;7895;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6833;6841.00;80%
1086;4437;3;20;50;20059;26239;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22075;22086.00;80%
1087;2416;4;20;50;7260;9138;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5997;6010.00;80%
1088;2969;7;20;50;8570;11062;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8480;8492.00;80%
1089;443;3;20;50;180;115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};220;227.00;80%
1090;1293;3;20;50;910;1397;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};947;953.00;80%
1091;3806;8;20;50;35615;46445;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35960;35974.00;80%
1092;1135;4;20;50;808;910;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};612;619.00;80%
1093;3232;3;20;50;9617;11156;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9515;9524.00;80%
1094;7363;3;20;50;100544;156974;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};114263;114278.00;80%
1095;1709;3;20;50;2448;3332;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2387;2395.00;80%
1096;4222;3;20;50;13913;19617;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16925;16935.00;80%
1097;1185;8;20;50;1834;2712;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1777;1786.00;81%
1098;2345;3;20;50;2453;3631;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3117;3124.00;81%
1099;1121;4;20;50;712;973;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};653;660.00;81%
1100;2820;4;20;50;7571;8510;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7551;7563.00;81%
1101;696;4;20;50;503;472;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};401;410.00;80%
1102;862;4;20;50;505;736;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};586;592.00;80%
1103;654;3;20;50;197;301;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;206.00;81%
1104;8916;3;20;50;51599;58407;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41757;41771.00;81%
1105;1389;3;20;50;977;1294;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};907;915.00;81%
1106;1857;7;20;50;1015;1365;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1082;1092.00;81%
1107;155;7;20;50;78;14;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};236;246.00;80%
1108;916;3;20;50;462;275;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};338;345.00;80%
1109;955;8;20;50;1468;2169;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1378;1387.00;80%
1110;1039;7;20;50;300;303;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};306;313.00;80%
1111;3283;4;20;50;10425;13000;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11144;11155.00;80%
1113;1502;3;20;50;1403;2000;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1243;1251.00;80%
1114;3124;4;20;50;5212;5659;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4974;4983.00;81%
1115;1854;3;20;50;2653;3685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2649;2656.00;81%
1116;530;3;20;50;108;69;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};112;121.00;80%
1117;2654;3;20;50;2321;3502;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2294;2305.00;80%
1118;4935;4;20;50;18315;26192;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21294;21312.00;80%
1119;1983;7;20;50;2650;3394;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2832;2845.00;81%
1120;493;4;20;50;151;164;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};233;238.00;81%
1121;3182;3;20;50;9927;11434;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10264;10273.00;81%
1122;4885;8;20;50;32134;54735;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33400;33416.00;81%
1123;3586;3;20;50;8080;10932;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7072;7083.00;81%
1124;906;8;20;50;1119;1425;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1033;1041.00;81%
1125;7023;7;20;50;52095;80480;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};53317;53337.00;81%
1126;1115;3;20;50;602;654;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};457;464.00;81%
1127;4550;3;20;50;20164;23021;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14543;14554.00;81%
1128;1992;4;20;50;3577;4515;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3563;3572.00;81%
1129;2024;4;20;50;4391;5428;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3358;3366.00;81%
1130;2642;3;20;50;4092;4941;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3856;3863.00;81%
1131;480;7;20;50;180;141;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};152;160.00;81%
1132;3540;3;20;50;14902;17972;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10233;10245.00;81%
1133;2200;3;20;50;3680;5155;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3845;3854.00;81%
1134;3887;3;20;50;11865;14856;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12979;12988.00;81%
1135;42;4;20;50;63;12;{"edge":["localhost:80"]};12;20.00;81%
1136;2570;3;20;50;6355;8398;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6514;6522.00;81%
1137;7124;4;20;50;38737;54297;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50070;50085.00;81%
1138;630;3;20;50;164;46;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};113;121.00;81%
1139;165;3;20;50;35;14;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37;44.00;81%
1140;4302;4;20;50;17428;20405;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17394;17407.00;81%
1141;2362;4;20;50;3467;6390;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4745;4757.00;81%
1142;1621;4;20;50;2043;3064;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2047;2054.00;81%
1143;410;4;20;50;114;116;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};135;140.00;81%
1144;1371;5;20;50;1778;2578;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1552;1560.00;81%
1145;3645;7;20;50;10125;13810;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10335;10350.00;81%
1146;4201;8;20;50;31724;54249;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32456;32471.00;81%
1147;352;3;20;50;134;90;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};100;107.00;81%
1148;2098;3;20;50;3123;4935;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4221;4230.00;81%
1149;2159;7;20;50;4084;4896;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3994;4004.00;81%
1150;1902;3;20;50;3880;4884;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3194;3200.00;81%
1151;1859;3;20;50;2654;3308;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2721;2729.00;81%
1152;2945;3;20;50;2956;3759;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2677;2686.00;81%
1153;2909;3;20;50;7360;9515;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7878;7886.00;81%
1154;2710;3;20;50;4083;5298;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4103;4110.00;81%
1155;1464;8;20;50;4703;5963;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3445;3454.00;81%
1156;699;3;20;50;298;350;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};266;273.00;81%
1157;25;4;20;50;27;5;{"edge":["localhost:80"]};8;14.00;81%
1158;4823;4;20;50;17849;20991;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14565;14578.00;81%
1159;3731;7;20;50;19849;22508;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15565;15578.00;81%
1160;5135;3;20;50;22512;28293;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17149;17161.00;81%
1161;4600;3;20;50;13015;16739;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12838;12848.00;81%
1162;1805;3;20;50;1734;2439;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1593;1600.00;81%
1163;3569;3;20;50;11308;13504;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11112;11122.00;81%
1164;4273;4;20;50;18624;23266;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19624;19636.00;81%
1165;1402;3;20;50;1214;1751;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1200;1208.00;81%
1166;566;3;20;50;297;217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};206;211.00;81%
1167;2198;8;20;50;6950;11003;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8234;8247.00;81%
1168;7579;4;20;50;47388;73933;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};57307;57323.00;81%
1169;4608;4;20;50;29278;28979;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23849;23865.00;81%
1170;443;4;20;50;220;113;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};132;140.00;81%
1171;4785;3;20;50;16109;19940;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16538;16549.00;81%
1172;2117;7;20;50;3938;6556;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4997;5006.00;81%
1173;5704;3;20;50;43515;58473;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48799;48810.00;81%
1174;3972;4;20;50;10975;20270;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16704;16718.00;81%
1175;2703;4;20;50;8686;11775;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10321;10329.00;81%
1176;1526;3;20;50;1531;1886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1481;1488.00;81%
1177;2109;3;20;50;1315;2097;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1481;1488.00;81%
1178;104;7;20;50;39;12;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};40;47.00;81%
1179;9354;3;20;50;125951;153091;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};117453;117468.00;81%
1180;456;3;20;50;166;125;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};219;227.00;81%
1181;2284;7;20;50;3372;4666;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3513;3522.00;81%
1182;3167;4;20;50;4835;9065;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7608;7619.00;81%
1183;3992;3;20;50;14749;18351;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11834;11845.00;81%
1184;1026;3;20;50;916;1168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};872;878.00;81%
1185;239;3;20;50;63;30;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};58;65.00;81%
1186;4896;7;20;50;23615;25458;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17289;17305.00;81%
1187;359;3;20;50;187;115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};149;155.00;81%
1188;1248;7;20;50;1182;1548;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1270;1277.00;81%
1189;64;4;20;50;34;7;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;43.00;81%
1190;9318;3;20;50;33699;46150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35975;35990.00;81%
1191;3119;8;20;50;19847;28190;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22574;22586.00;81%
1192;4035;4;20;50;11351;11782;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11748;11762.00;81%
1193;3656;3;20;50;8591;10761;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7347;7356.00;81%
1194;3518;4;20;50;16268;18328;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17707;17722.00;81%
1195;341;3;20;50;461;81;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};165;171.00;81%
1196;3998;3;20;50;14906;23640;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21116;21127.00;81%
1197;4128;7;20;50;10081;18157;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13605;13617.00;81%
1198;4364;4;20;50;20462;29161;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24774;24789.00;81%
1199;270;3;20;50;132;49;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63;69.00;81%
1200;297;7;20;50;68;18;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45;52.00;81%
1201;4531;3;20;50;883;1056;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};849;857.00;81%
1202;9346;4;20;50;63878;114617;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70076;70098.00;81%
1203;983;4;20;50;607;749;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};672;677.00;81%
1204;1545;3;20;50;916;1283;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};957;966.00;81%
1205;4377;3;20;50;12485;19457;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15754;15765.00;81%
1206;3852;3;20;50;15526;19519;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10872;10884.00;81%
1207;1470;3;20;50;1218;1705;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1150;1156.00;81%
1208;94;3;20;50;34;11;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35;42.00;81%
1209;595;4;20;50;222;163;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};147;154.00;81%
1210;2743;3;20;50;5878;7065;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4852;4859.00;81%
1211;2307;7;20;50;4595;5926;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4600;4610.00;81%
1212;900;3;20;50;501;504;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};404;410.00;81%
1213;7246;7;20;50;45763;75084;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50329;50352.00;81%
1214;1573;3;20;50;707;748;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};671;679.00;81%
1215;2252;3;20;50;6441;8108;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5535;5544.00;81%
1216;416;3;20;50;161;127;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;207.00;81%
1217;7286;3;20;50;61764;78876;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46128;46150.00;81%
1218;25;4;20;50;62;7;{"edge":["localhost:80"]};6;13.00;81%
1219;1495;3;20;50;1855;2466;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1844;1851.00;81%
1220;4351;3;20;50;8882;15549;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12390;12398.00;81%
1221;3824;3;20;50;15454;18465;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11011;11020.00;81%
1222;5413;7;20;50;4808;6781;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4974;4989.00;81%
1223;1186;7;20;50;398;313;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};297;309.00;81%
1224;3434;4;20;50;4191;5080;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4226;4235.00;81%
1225;1833;3;20;50;2856;3860;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2988;2995.00;81%
1226;3298;3;20;50;6644;8308;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6727;6735.00;81%
1227;2278;3;20;50;4294;6048;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3976;3983.00;81%
1228;6294;4;20;50;32346;40037;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32848;32862.00;81%
1229;759;3;20;50;405;233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;311.00;81%
1230;893;3;20;50;707;975;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};652;659.00;81%
1231;1059;3;20;50;604;971;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};656;663.00;81%
1232;4011;4;20;50;16063;19298;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13549;13562.00;81%
1233;830;7;20;50;709;947;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};593;600.00;81%
1234;2597;3;20;50;5809;7703;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5758;5767.00;81%
1235;2644;3;20;50;4210;5606;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4634;4649.00;81%
1236;2108;8;20;50;9002;11433;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7701;7712.00;81%
1237;3820;3;20;50;4489;4707;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4381;4392.00;81%
1238;345;3;20;50;109;86;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};192;197.00;81%
1239;2623;7;20;50;6439;8103;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6107;6118.00;81%
1240;3731;4;20;50;16271;18423;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16350;16364.00;81%
1241;178;14;20;50;182;135;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};148;155.00;81%
1242;4855;3;20;50;14006;17731;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15009;15020.00;81%
1243;1044;3;20;50;704;1056;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};775;780.00;81%
1244;2966;4;20;50;8077;10526;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8811;8821.00;81%
1245;3697;3;20;50;6847;7781;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7048;7058.00;81%
1246;2180;7;20;50;1833;2405;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1985;1994.00;81%
1247;3636;3;20;50;6746;10026;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8288;8296.00;81%
1248;9544;7;20;50;17124;22357;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17024;17050.00;81%
1249;2177;3;20;50;1628;1937;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1428;1435.00;81%
1250;1253;4;20;50;1116;1489;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1057;1064.00;81%
1251;2583;4;20;50;7872;9224;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7450;7460.00;81%
1252;2192;7;20;50;3876;5918;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4303;4313.00;81%
1253;3914;4;20;50;14220;16609;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13786;13797.00;81%
1254;3321;3;20;50;10945;12288;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10427;10437.00;81%
1255;7550;3;20;50;43399;66541;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52321;52333.00;81%
1256;3703;7;20;50;3168;5968;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4449;4462.00;81%
1257;3266;3;20;50;12183;13923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11869;11879.00;81%
1258;4337;4;20;50;15040;27714;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23671;23683.00;81%
1259;2233;4;20;50;3570;5269;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4236;4245.00;81%
1260;2131;7;20;50;5722;7455;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5641;5652.00;81%
1261;2388;3;20;50;1210;1956;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1757;1765.00;81%
1262;590;3;20;50;166;216;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};186;191.00;81%
1263;427;3;20;50;141;140;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};129;134.00;81%
1264;3186;3;20;50;10107;12817;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10596;10605.00;81%
1265;1241;4;20;50;1220;1990;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1169;1176.00;81%
1266;1257;3;20;50;747;1362;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};758;764.00;81%
1267;2605;3;20;50;9942;12216;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9603;9612.00;81%
1268;480;7;20;50;227;95;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};146;154.00;81%
1269;54;3;20;50;29;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30;35.00;81%
1270;3458;3;20;50;8652;10324;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8666;8675.00;81%
1271;2314;8;20;50;10326;14330;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11966;11976.00;81%
1272;2593;3;20;50;2039;2511;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1875;1885.00;81%
1273;1848;3;20;50;1523;2094;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1575;1583.00;81%
1274;2248;4;20;50;5725;7102;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5783;5792.00;81%
1275;1707;3;20;50;1224;1507;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1143;1151.00;81%
1276;1626;3;20;50;1836;2665;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1624;1631.00;81%
1277;6699;4;20;50;42996;50259;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36656;36669.00;81%
1278;917;4;20;50;909;1011;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};815;822.00;81%
1279;576;7;20;50;303;284;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;311.00;81%
1280;431;3;20;50;199;237;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};177;185.00;81%
1281;3297;4;20;50;9802;13008;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10712;10723.00;81%
1282;3892;3;20;50;710;588;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};567;577.00;81%
1283;4442;3;20;50;14363;17400;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13749;13760.00;81%
1284;1557;8;20;50;3576;4834;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3447;3455.00;81%
1285;581;3;20;50;300;346;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};290;297.00;81%
1286;366;3;20;50;67;33;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70;80.00;81%
1287;4609;3;20;50;4900;6416;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5462;5471.00;81%
1288;477;3;20;50;298;222;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};197;206.00;81%
1289;2729;3;20;50;2348;3126;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2390;2401.00;81%
1290;1272;7;20;50;399;469;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};541;549.00;81%
1291;142;8;20;50;64;20;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46;53.00;81%
1292;3467;3;20;50;5295;6539;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5095;5103.00;81%
1293;4808;4;20;50;19034;25006;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20643;20655.00;81%
1294;1910;4;20;50;3472;4901;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3274;3283.00;81%
1295;3710;7;20;50;12991;24418;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17446;17459.00;81%
1296;46;3;20;50;65;7;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33;40.00;81%
1297;8057;8;20;50;138117;226313;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};137315;137339.00;81%
1298;5212;7;20;50;26038;32570;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19978;19995.00;81%
1299;9308;4;20;50;100756;153859;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};98525;98544.00;81%
1300;2107;3;20;50;2933;3944;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2901;2909.00;81%
1301;368;4;20;50;106;103;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};98;104.00;81%
1302;3458;3;20;50;7559;13899;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11886;11897.00;81%
1303;4312;4;20;50;21893;28403;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24404;24417.00;81%
1304;2580;4;20;50;7364;9556;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8452;8463.00;81%
1305;3555;12;20;50;22807;34794;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23835;23860.00;81%
1306;4007;3;20;50;4522;5651;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4572;4581.00;81%
1307;7286;3;20;50;58249;77818;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63466;63486.00;81%
1308;3802;4;20;50;10839;16418;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13957;13967.00;81%
1309;3737;4;20;50;15463;19116;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17126;17138.00;81%
1310;4085;3;20;50;11873;13742;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10510;10520.00;81%
1311;1632;4;20;50;2655;3786;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2553;2560.00;81%
1312;1732;7;20;50;2547;3412;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2686;2694.00;81%
1313;2232;4;20;50;3911;6001;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4868;4877.00;81%
1314;815;3;20;50;502;516;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};392;400.00;81%
1315;458;3;20;50;300;326;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};280;286.00;81%
1316;6285;8;20;50;99720;167296;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};98708;98728.00;81%
1317;3137;4;20;50;11146;12845;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7100;7111.00;81%
1318;673;6;20;50;399;393;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};408;416.00;81%
1319;2181;3;20;50;2448;3356;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2367;2374.00;81%
1320;571;3;20;50;299;353;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};350;356.00;81%
1321;536;3;20;50;120;133;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};115;121.00;81%
1322;4397;3;20;50;19495;32339;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27399;27409.00;81%
1323;3702;3;20;50;9610;16685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14429;14438.00;81%
1324;5244;3;20;50;23434;32950;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26109;26125.00;81%
1325;4281;4;20;50;19337;24264;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20972;20985.00;81%
1326;444;3;20;50;297;216;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};199;208.00;81%
1327;1527;3;20;50;1939;2638;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1859;1867.00;81%
1328;1203;3;20;50;604;815;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};606;612.00;81%
1329;4986;3;20;50;21492;23696;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20517;20536.00;81%
1330;1677;7;20;50;704;629;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};607;618.00;81%
1331;549;3;20;50;300;296;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;310.00;81%
1332;1707;3;20;50;1839;2596;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2104;2112.00;81%
1333;1108;3;20;50;711;995;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};675;682.00;81%
1334;1129;3;20;50;975;1298;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1004;1011.00;81%
1335;1866;7;20;50;2962;3487;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2846;2855.00;81%
1336;4061;3;20;50;11048;18440;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15334;15343.00;81%
1337;1324;4;20;50;1525;2254;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1624;1631.00;81%
1338;1797;4;20;50;1934;2337;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1641;1649.00;81%
1339;4435;3;20;50;21187;24775;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21184;21196.00;81%
1340;3808;4;20;50;9924;18106;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15564;15576.00;81%
1341;4002;7;20;50;14012;22311;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16473;16488.00;81%
1342;986;3;20;50;911;1309;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};827;833.00;81%
1343;4814;4;20;50;19953;36129;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28568;28580.00;82%
1344;2907;3;20;50;5928;7009;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5977;5986.00;82%
1345;3277;4;20;50;9615;10936;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8198;8208.00;82%
1346;7592;7;20;50;40736;58651;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32449;32471.00;82%
1347;3362;3;20;50;10841;11924;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10382;10390.00;82%
1348;24;4;20;50;58;5;{"edge":["localhost:80"]};7;13.00;82%
1349;1618;3;20;50;1239;1636;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1143;1148.00;82%
1350;5241;3;20;50;11051;13751;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11121;11132.00;82%
1351;2430;3;20;50;2752;3332;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2690;2698.00;82%
1352;811;3;20;50;301;400;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};221;226.00;82%
1354;2245;3;20;50;4678;5614;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4178;4186.00;82%
1355;3531;3;20;50;6740;7793;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7038;7047.00;82%
1356;3315;3;20;50;9005;10369;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8665;8673.00;82%
1357;2638;8;20;50;14427;22700;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16400;16413.00;82%
1358;4825;3;20;50;11045;12489;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11145;11155.00;82%
1359;833;6;20;50;705;740;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};675;684.00;82%
1360;2652;3;20;50;5091;6316;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6677;6683.00;82%
1361;1882;4;20;50;3264;4762;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3308;3317.00;82%
1362;2067;3;20;50;3680;4717;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3722;3728.00;82%
1363;3660;3;20;50;7825;13239;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10965;10974.00;82%
1364;2609;7;20;50;6538;8344;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5767;5778.00;82%
1365;2507;3;20;50;4489;5295;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4310;4318.00;82%
1366;685;3;20;50;402;263;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};303;311.00;82%
1367;4886;3;20;50;18419;22234;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14201;14211.00;82%
1368;3298;3;20;50;8284;8996;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7453;7462.00;82%
1369;5936;3;20;50;32266;48327;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};40356;40367.00;82%
1370;1305;3;20;50;1012;1421;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};819;826.00;82%
1371;4186;4;20;50;23025;27573;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20894;20905.00;82%
1372;1012;7;20;50;1063;1287;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1001;1009.00;82%
1373;3109;4;20;50;10636;13096;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9923;9932.00;82%
1374;345;3;20;50;166;64;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};115;122.00;82%
1375;4863;3;20;50;26015;32730;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22327;22361.00;82%
1376;380;3;20;50;148;54;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};90;96.00;82%
1377;544;3;20;50;361;404;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};361;366.00;82%
1378;1276;4;20;50;1221;1947;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1522;1528.00;82%
1379;170;4;20;50;50;18;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70;76.00;82%
1380;2222;4;20;50;4573;5900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4297;4306.00;82%
1381;3063;3;20;50;6031;6898;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5982;5990.00;82%
1382;912;3;20;50;510;625;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};393;399.00;82%
1383;2998;3;20;50;4282;5301;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4312;4319.00;82%
1384;2202;3;20;50;3067;4328;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3243;3251.00;82%
1385;3643;10;20;50;29469;40067;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30044;30060.00;82%
1386;2703;3;20;50;5419;6711;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5477;5486.00;82%
1387;103;4;20;50;144;16;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43;48.00;82%
1388;2036;4;20;50;3871;4915;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4777;4785.00;82%
1389;172;4;20;50;102;18;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};47;56.00;82%
1390;406;3;20;50;81;41;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};73;79.00;82%
1391;623;3;20;50;190;203;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};190;196.00;82%
1392;268;3;20;50;53;29;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};54;60.00;82%
1393;2654;3;20;50;5196;7370;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5398;5406.00;82%
1394;3107;3;20;50;6958;9113;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7256;7264.00;82%
1395;3247;3;20;50;7161;13128;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10107;10115.00;82%
1396;1611;3;20;50;1424;1873;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1285;1294.00;82%
1397;3098;3;20;50;5317;4312;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2858;2870.00;82%
1398;344;3;20;50;77;38;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};67;74.00;82%
1399;569;3;20;50;247;326;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};223;230.00;82%
1400;3809;3;20;50;9212;11670;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9618;9627.00;82%
1401;4846;3;20;50;9202;11477;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6837;6845.00;82%
1402;224;3;20;50;69;12;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;43.00;81%
1403;8065;7;20;50;63554;70105;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63883;63905.00;82%
1404;4619;3;20;50;702;613;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};600;609.00;81%
1405;654;7;20;50;410;474;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};443;448.00;81%
1406;4552;3;20;50;17198;20922;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17259;17269.00;81%
1407;2306;3;20;50;1832;2227;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1748;1757.00;81%
1408;2913;4;20;50;6854;11454;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9832;9842.00;81%
1409;2343;3;20;50;3267;4456;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3211;3218.00;82%
1410;4301;4;20;50;14727;25266;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21712;21724.00;82%
1411;1563;3;20;50;1629;2168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1302;1309.00;82%
1412;2916;7;20;50;5824;6677;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4906;4917.00;82%
1413;9655;8;20;50;171975;303360;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};168219;168247.00;82%
1414;3546;4;20;50;10743;12983;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10756;10766.00;82%
1415;375;3;20;50;149;88;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};93;101.00;82%
1416;3788;7;20;50;9735;18067;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13434;13448.00;82%
1417;1502;3;20;50;1185;1544;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1073;1080.00;82%
1418;2168;7;20;50;1934;2706;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1989;1997.00;82%
1419;1313;3;20;50;705;997;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};727;733.00;82%
1420;3941;14;20;50;32029;52243;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30553;30582.00;82%
1421;3486;3;20;50;702;615;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};608;619.00;82%
1422;3565;3;20;50;8385;10366;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7540;7549.00;82%
1423;483;3;20;50;164;62;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};118;125.00;81%
1424;1495;3;20;50;1848;2857;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1870;1877.00;81%
1425;4159;4;20;50;16349;19500;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13113;13128.00;82%
1426;4992;6;20;50;45249;59489;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46573;46587.00;82%
1427;4568;7;20;50;3669;4903;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4182;4197.00;82%
1428;4810;3;20;50;6471;8468;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6368;6378.00;82%
1429;3790;3;20;50;3672;4625;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3755;3764.00;82%
1430;810;3;20;50;504;745;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};575;581.00;82%
1431;1485;3;20;50;707;883;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};644;650.00;82%
1432;1500;3;20;50;1219;1665;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1191;1198.00;82%
1433;2378;3;20;50;4701;6205;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4738;4745.00;82%
1434;4216;3;20;50;15548;26141;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21350;21359.00;82%
1435;3084;3;20;50;4701;5738;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4796;4805.00;82%
1436;4619;4;20;50;20463;25249;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20804;20819.00;82%
1437;3484;3;20;50;8111;9195;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8522;8531.00;82%
1438;4698;4;20;50;24951;27850;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16549;16560.00;82%
1439;279;3;20;50;155;58;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};103;111.00;82%
1440;648;3;20;50;388;447;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};393;400.00;82%
1441;2026;4;20;50;4192;5136;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4171;4180.00;82%
1442;3493;3;20;50;3982;4566;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3920;3931.00;82%
1443;152;4;20;50;51;17;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};67;74.00;82%
1444;4032;7;20;50;15520;19048;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14791;14804.00;82%
1445;379;3;20;50;181;114;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};132;137.00;82%
1446;2121;4;20;50;2407;3263;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2543;2552.00;82%
1447;4924;3;20;50;34498;39734;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31006;31016.00;82%
1448;2274;4;20;50;3469;4006;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3554;3563.00;82%
1449;3547;3;20;50;8181;10534;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10031;10039.00;82%
1450;1957;7;20;50;6849;8717;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6211;6223.00;82%
1451;4385;3;20;50;25385;30507;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23236;23251.00;82%
1452;886;3;20;50;808;943;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};680;686.00;82%
1453;2282;4;20;50;4088;5083;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4216;4225.00;82%
1454;180;3;20;50;76;16;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};47;56.00;82%
1455;5916;8;20;50;94267;150548;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};92181;92203.00;82%
1456;4981;3;20;50;19341;24150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19859;19870.00;82%
1457;2715;3;20;50;6032;7319;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5979;5988.00;82%
1458;1376;3;20;50;807;1011;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};815;822.00;82%
1459;4181;3;20;50;8819;14580;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13054;13063.00;82%
1460;1604;3;20;50;1735;2434;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1651;1659.00;82%
1461;3467;3;20;50;4294;5156;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4352;4361.00;82%
1462;4160;3;20;50;1011;1104;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};924;937.00;82%
1463;65;4;20;50;30;10;{"edge":["localhost:80"]};12;20.00;82%
1464;2262;4;20;50;5467;6513;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5499;5508.00;82%
1465;471;3;20;50;170;79;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};113;120.00;82%
1466;3681;4;20;50;16082;21980;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18774;18785.00;82%
1467;2869;3;20;50;7975;9805;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5644;5653.00;82%
1468;632;3;20;50;399;349;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;308.00;82%
1469;4781;3;20;50;9925;12123;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10183;10198.00;82%
1470;2456;3;20;50;3780;5038;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3446;3453.00;82%
1471;4119;4;20;50;22415;24541;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19473;19484.00;82%
1472;3188;4;20;50;11869;12774;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12076;12087.00;82%
1473;1833;3;20;50;1952;2529;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1776;1784.00;82%
1474;972;3;20;50;295;393;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};279;285.00;82%
1475;4879;3;20;50;39236;44601;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29544;29555.00;82%
1476;6484;3;20;50;63275;87630;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63292;63305.00;82%
1477;2142;3;20;50;3473;4526;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3345;3352.00;82%
1478;4237;3;20;50;5927;7600;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5083;5092.00;82%
1479;370;3;20;50;148;52;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};84;92.00;82%
1480;982;4;20;50;461;581;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};491;497.00;82%
1481;1459;4;20;50;914;1392;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};955;961.00;82%
1482;4959;3;20;50;30709;36728;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23568;23581.00;82%
1483;865;8;20;50;807;1100;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};927;936.00;82%
1484;1937;3;20;50;3168;3780;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3233;3239.00;82%
1485;606;3;20;50;240;176;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;308.00;82%
1486;4093;3;20;50;6854;8092;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6746;6754.00;82%
1487;1348;3;20;50;1936;2643;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1948;1954.00;82%
1488;4790;3;20;50;16581;20044;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17318;17329.00;82%
1489;1464;4;20;50;1834;2384;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1695;1703.00;82%
1490;4471;3;20;50;22007;27864;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24438;24455.00;82%
1491;679;4;20;50;507;623;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};492;499.00;82%
1492;4336;7;20;50;16784;24115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18871;18886.00;82%
1493;2774;3;20;50;9512;11692;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6109;6117.00;82%
1494;397;3;20;50;300;110;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201;208.00;82%
1495;3086;3;20;50;12278;14696;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10482;10491.00;82%
1496;1118;3;20;50;705;796;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};626;632.00;82%
1497;874;3;20;50;507;547;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};468;472.00;82%
1498;3276;3;20;50;4594;5799;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4932;4941.00;82%
1499;3683;3;20;50;10023;11576;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7250;7259.00;82%
1500;445;4;20;50;398;239;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};203;211.00;82%
1501;3849;3;20;50;16781;19124;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14958;14966.00;82%
1502;3397;3;20;50;8507;10027;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8388;8398.00;82%
1503;170;3;20;50;76;35;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43;48.00;82%
1504;1156;3;20;50;478;474;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};408;414.00;82%
1505;2006;3;20;50;2859;3746;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2797;2804.00;82%
1506;1774;3;20;50;1116;1631;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1325;1331.00;82%
1507;520;3;20;50;198;239;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};265;270.00;82%
1508;1780;3;20;50;1628;2602;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1787;1794.00;82%
1509;1325;3;20;50;609;824;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};601;606.00;82%
1510;1111;3;20;50;809;1112;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};824;829.00;82%
1511;486;3;20;50;153;152;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};244;250.00;82%
1512;9458;8;20;50;169867;267648;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};176020;176046.00;82%
1513;4085;3;20;50;11148;13744;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10914;10923.00;82%
1514;979;7;20;50;712;1111;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};617;625.00;82%
1515;33;4;20;50;31;5;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29;37.00;82%
1516;873;4;20;50;436;642;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};507;513.00;82%
1517;2601;4;20;50;6329;8189;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6237;6246.00;82%
1518;3426;3;20;50;3675;4635;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3538;3549.00;82%
1519;1590;4;20;50;1731;2966;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2139;2149.00;82%
1520;296;3;20;50;53;24;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};51;60.00;82%
1521;978;3;20;50;487;632;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};465;470.00;82%
1522;1432;7;20;50;1736;2388;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1702;1711.00;82%
1523;329;8;20;50;189;394;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};204;211.00;82%
1524;164;4;20;50;41;18;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46;51.00;82%
1525;870;8;20;50;1330;2093;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1484;1490.00;82%
1526;1810;3;20;50;1423;1988;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1477;1484.00;82%
1527;170;3;20;50;55;32;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};52;59.00;82%
1528;4736;8;20;50;43685;63775;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41536;41552.00;82%
1529;3864;7;20;50;21900;31664;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24529;24543.00;82%
1530;3587;4;20;50;6129;11550;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9623;9634.00;82%
1531;4777;3;20;50;28872;32658;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20578;20589.00;82%
1532;6495;4;20;50;60294;83281;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};61895;61910.00;82%
1533;83;4;20;50;63;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34;41.00;82%
1534;674;3;20;50;395;486;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};422;428.00;82%
1535;559;4;20;50;295;279;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;309.00;82%
1536;492;4;20;50;139;163;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};131;137.00;82%
1537;589;4;20;50;306;366;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};345;350.00;82%
1538;163;3;20;50;37;13;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39;44.00;82%
1539;3909;4;20;50;13831;20838;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18485;18495.00;82%
1540;4909;4;20;50;25787;33776;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27534;27548.00;82%
1541;2192;3;20;50;1117;1170;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};868;875.00;82%
1542;557;3;20;50;195;224;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};274;279.00;82%
1543;2021;4;20;50;3681;5621;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4302;4310.00;82%
1544;4666;3;20;50;20674;25483;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17713;17724.00;82%
1545;2592;8;20;50;17701;22270;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13238;13249.00;82%
1546;673;3;20;50;226;200;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};142;149.00;82%
1547;3783;3;20;50;13711;16921;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14317;14327.00;82%
1548;2634;3;20;50;3264;3788;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3061;3068.00;82%
1549;942;3;20;50;397;406;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};399;406.00;82%
1550;4003;3;20;50;19446;27103;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23161;23170.00;82%
1551;3713;4;20;50;11657;15101;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13443;13457.00;82%
1552;8625;7;20;50;37564;54542;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37891;37914.00;82%
1553;1526;3;20;50;1114;1603;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1044;1051.00;82%
1554;10000;8;20;50;247063;427991;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};246478;246506.00;82%
1555;4130;7;20;50;20771;28192;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18475;18489.00;82%
1556;423;3;20;50;182;116;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};220;226.00;82%
1557;1543;8;20;50;5413;7105;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4961;4969.00;82%
1558;4327;3;20;50;12007;14828;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12089;12098.00;82%
1559;5896;3;20;50;20874;30362;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23985;24002.00;82%
1560;1847;3;20;50;2338;3025;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2177;2182.00;82%
1561;816;3;20;50;403;576;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};439;445.00;82%
1562;907;5;20;50;812;1260;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};877;884.00;82%
1563;1599;3;20;50;1426;2303;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1575;1582.00;82%
1564;936;3;20;50;301;305;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};199;205.00;82%
1565;4643;3;20;50;15146;18284;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14430;14443.00;82%
1566;54;4;20;50;63;8;{"edge":["localhost:80"]};7;14.00;82%
1567;3393;3;20;50;16227;18085;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16360;16372.00;82%
1568;419;3;20;50;139;51;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};79;87.00;82%
1569;4068;9;20;50;12757;17486;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12670;12685.00;82%
1570;8336;8;20;50;111491;199895;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};111772;111799.00;82%
1571;3822;3;20;50;8075;9893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8213;8222.00;82%
1572;454;7;20;50;174;53;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};92;97.00;82%
1573;1968;4;20;50;2171;3409;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2956;2964.00;82%
1574;2254;3;20;50;2139;2731;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1965;1972.00;82%
1575;2623;3;20;50;4496;5709;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4620;4627.00;82%
1576;2723;3;20;50;6650;8394;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6852;6860.00;82%
1577;893;7;20;50;912;1305;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1853;1862.00;82%
1578;4024;3;20;50;15658;19060;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10727;10736.00;82%
1579;74;3;20;50;65;14;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33;40.00;82%
1580;2222;7;20;50;4077;5334;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4262;4273.00;82%
1581;2894;4;20;50;9513;15302;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12338;12358.00;82%
1582;39;4;20;50;68;5;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37;43.00;82%
1583;3418;3;20;50;6001;7222;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6252;6261.00;82%
1584;83;4;20;50;71;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};37;44.00;82%
1585;357;3;20;50;88;109;{"edge":["localhost:80"]};115;121.00;82%
1586;8440;3;20;50;18231;21387;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17459;17473.00;82%
1587;4956;3;20;50;9612;12724;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10299;10309.00;82%
1588;667;4;20;50;398;363;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;309.00;82%
1589;4862;4;20;50;24054;28258;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24052;24064.00;82%
1590;1908;3;20;50;1628;2442;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1846;1853.00;82%
1591;3681;3;20;50;9823;12649;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10581;10590.00;82%
1592;1580;3;20;50;1322;1896;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1365;1373.00;82%
1593;23;4;20;50;33;5;{"edge":["localhost:80"]};7;12.00;82%
1594;681;3;20;50;255;375;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};286;291.00;82%
1595;6814;7;20;50;60089;91321;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};73099;73121.00;82%
1596;1450;3;20;50;2138;2751;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1943;1949.00;82%
1597;502;3;20;50;200;166;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};197;204.00;82%
1598;9409;3;20;50;21392;41323;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29106;29120.00;82%
1599;1096;3;20;50;504;596;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};515;527.00;82%
1600;674;3;20;50;400;541;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};370;378.00;82%
1601;1477;6;20;50;1289;2037;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1408;1416.00;82%
1602;357;3;20;50;206;26;{"edge":["localhost:80"]};29;35.00;82%
1603;4457;3;20;50;19426;23047;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19312;19321.00;82%
1604;3948;3;20;50;8175;8866;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7803;7812.00;82%
1605;552;3;20;50;150;53;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};93;102.00;82%
1606;1327;7;20;50;1269;1691;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1311;1319.00;82%
1607;4486;4;20;50;19038;26298;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21742;21754.00;82%
1608;4275;4;20;50;16361;19416;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16269;16280.00;82%
1609;659;3;20;50;400;340;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;308.00;82%
1610;9453;3;20;50;63370;89307;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};67755;67769.00;82%
1611;197;3;20;50;78;21;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};53;59.00;82%
1612;25;5;20;50;25;7;{"edge":["localhost:80"]};6;11.00;82%
1613;2551;4;20;50;6057;9124;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7272;7281.00;82%
1614;1816;3;20;50;2549;3019;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2291;2297.00;82%
1615;2329;3;20;50;5727;7789;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4181;4190.00;82%
1616;1257;7;20;50;599;608;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};499;509.00;82%
1617;1687;7;20;50;2446;3219;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2501;2508.00;82%
1618;4641;4;20;50;15446;18750;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11738;11752.00;82%
1619;241;3;20;50;98;43;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};58;64.00;82%
1620;2451;3;20;50;4128;5077;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4061;4071.00;82%
1621;2987;3;20;50;6442;7635;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5866;5874.00;82%
1622;4536;3;20;50;6648;8202;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6836;6847.00;82%
1623;3686;8;20;50;31316;42353;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31450;31465.00;82%
1624;37;4;20;50;61;7;{"edge":["localhost:80"]};11;18.00;82%
1625;1158;3;20;50;1033;1473;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};988;997.00;82%
1626;1995;4;20;50;2142;2483;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2112;2119.00;82%
1627;7995;3;20;50;60816;96768;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63866;63879.00;82%
1628;244;4;20;50;176;26;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};56;63.00;82%
1629;8102;3;20;50;71540;103985;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};72304;72317.00;82%
1630;838;4;20;50;705;848;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};572;578.00;82%
1631;3331;4;20;50;11969;14434;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8792;8803.00;82%
1632;3506;3;20;50;6032;7485;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6017;6026.00;82%
1633;58;4;20;50;73;10;{"edge":["localhost:80"]};10;16.00;82%
1634;5516;7;20;50;26825;35658;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29247;29267.00;82%
1635;6223;3;20;50;37766;54444;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44342;44352.00;82%
1636;9317;3;20;50;21073;31093;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25915;25931.00;82%
1637;9631;3;20;50;83241;114557;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};89008;89028.00;82%
1638;2977;4;20;50;10925;11797;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10281;10294.00;82%
1639;4056;4;20;50;15653;24100;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21984;21997.00;82%
1640;3967;3;20;50;4568;6090;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3594;3603.00;82%
1641;833;3;20;50;501;473;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};402;412.00;82%
1642;2872;8;20;50;16680;20385;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12265;12277.00;82%
1643;4356;3;20;50;9814;11872;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9508;9520.00;82%
1644;3714;3;20;50;4995;7098;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5988;5998.00;82%
1645;1817;3;20;50;3575;4606;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3163;3171.00;82%
1646;4074;7;20;50;21282;34919;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24549;24564.00;82%
1647;1293;7;20;50;502;495;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};405;412.00;82%
1648;2392;3;20;50;5113;6188;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4964;4972.00;82%
1649;948;3;20;50;605;648;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};466;472.00;82%
1650;1181;4;20;50;812;1112;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};748;756.00;82%
1651;9236;3;20;50;71740;93323;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63706;63720.00;82%
1652;277;3;20;50;137;50;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};77;84.00;82%
1653;3543;4;20;50;15533;17852;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12731;12741.00;82%
1654;2589;7;20;50;2538;3333;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2472;2485.00;82%
1655;1394;3;20;50;1322;2117;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1352;1362.00;82%
1656;338;3;20;50;77;122;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};75;81.00;82%
1657;2998;3;20;50;4385;5720;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4363;4371.00;82%
1658;4401;3;20;50;19483;21427;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19343;19356.00;82%
1659;255;3;20;50;126;40;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};78;83.00;82%
1660;61;4;20;50;32;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};33;43.00;82%
1661;2859;8;20;50;11988;21016;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13989;14003.00;82%
1662;2141;7;20;50;7254;9794;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7490;7499.00;82%
1663;882;3;20;50;504;577;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};434;444.00;82%
1664;4417;7;20;50;21080;28445;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17302;17317.00;82%
1665;66;7;20;50;64;9;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31;37.00;82%
1666;9531;3;20;50;97675;141618;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};96947;96968.00;82%
1667;7431;5;20;50;21175;28677;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20844;20861.00;82%
1668;171;3;20;50;94;21;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48;56.00;82%
1669;569;4;20;50;353;370;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};386;394.00;82%
1670;4997;3;20;50;27542;34217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24754;24764.00;82%
1671;2982;3;20;50;11047;12134;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11301;11309.00;82%
1672;1954;3;20;50;2035;2585;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1905;1915.00;82%
1673;4452;3;20;50;17798;21693;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17192;17203.00;82%
1674;2987;8;20;50;11558;18560;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14394;14405.00;82%
1675;7870;4;20;50;26811;47299;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36578;36594.00;82%
1676;480;7;20;50;542;102;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};180;189.00;82%
1677;3860;3;20;50;6178;8153;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6930;6938.00;82%
1678;1163;3;20;50;812;1231;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};801;810.00;82%
1679;9994;8;20;50;203547;357084;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};211917;211944.00;82%
1680;127;3;20;50;68;13;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;43.00;82%
1681;3737;7;20;50;8412;12159;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10538;10550.00;82%
1682;2917;3;20;50;7155;8910;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7152;7160.00;82%
1683;4963;3;20;50;21390;34927;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30075;30089.00;82%
1684;7673;7;20;50;48107;67302;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38541;38568.00;82%
1685;2258;7;20;50;3158;4032;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3118;3127.00;82%
1686;4891;4;20;50;29167;46467;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35623;35636.00;82%
1687;1708;3;20;50;2560;3153;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2377;2384.00;82%
1688;3918;3;20;50;23540;28634;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24801;24812.00;82%
1689;3533;4;20;50;17086;18451;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16959;16969.00;82%
1690;3989;3;20;50;6439;7533;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6482;6490.00;82%
1691;681;4;20;50;501;503;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};404;411.00;82%
1692;2588;8;20;50;20776;26567;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21441;21453.00;82%
1693;270;3;20;50;115;28;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};57;62.00;82%
1694;8485;4;20;50;99028;123988;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};98422;98438.00;82%
1695;2746;4;20;50;6131;11218;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9433;9443.00;82%
1696;721;3;20;50;522;551;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};476;482.00;82%
1697;8121;3;20;50;47609;81215;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};55986;56002.00;82%
1698;1426;3;20;50;2132;2900;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1891;1898.00;82%
1699;2967;8;20;50;17702;27109;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21305;21317.00;82%
1700;605;3;20;50;300;235;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};200;208.00;82%
1701;456;3;20;50;199;168;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};197;206.00;82%
1702;989;3;20;50;507;637;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};482;489.00;82%
1703;3333;3;20;50;7952;9894;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7965;7973.00;82%
1704;3058;4;20;50;6898;11845;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9687;9697.00;82%
1705;1571;7;20;50;2652;3258;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2662;2671.00;82%
1706;3746;8;20;50;21285;36246;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22406;22421.00;82%
1707;3587;7;20;50;11656;14762;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9072;9086.00;82%
1708;2561;3;20;50;4291;5509;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4411;4419.00;82%
1709;4452;3;20;50;7872;10264;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7639;7648.00;82%
1710;1008;3;20;50;605;757;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};484;490.00;82%
1711;2260;3;20;50;2834;3699;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2613;2620.00;82%
1712;4080;7;20;50;25887;34893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26209;26223.00;82%
1713;480;7;20;50;248;147;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};214;224.00;82%
1714;36;4;20;50;33;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32;38.00;82%
1715;2170;3;20;50;1389;1794;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1436;1444.00;82%
1716;3417;3;20;50;9104;10760;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9292;9301.00;82%
1717;4915;3;20;50;27231;38166;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31629;31640.00;82%
1718;1029;4;20;50;938;882;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};678;687.00;82%
1719;4035;3;20;50;6479;11559;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9761;9770.00;82%
1720;3164;3;20;50;11158;13324;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9393;9400.00;82%
1721;401;3;20;50;170;68;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};114;119.00;82%
1722;4669;3;20;50;19258;21873;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18976;18990.00;82%
1723;3547;3;20;50;4805;6004;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4839;4846.00;82%
1724;4056;3;20;50;12379;14874;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12453;12462.00;82%
1725;2345;7;20;50;4992;8119;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5993;6002.00;82%
1726;537;3;20;50;235;174;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};267;273.00;82%
1727;256;4;20;50;76;44;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};81;87.00;82%
1728;1463;3;20;50;1666;2278;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1535;1543.00;82%
1729;3854;3;20;50;7567;12889;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11160;11171.00;82%
1730;35;4;20;50;66;7;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43;49.00;82%
1731;3602;3;20;50;13182;17170;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10545;10553.00;82%
1732;2754;7;20;50;7972;10241;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8481;8492.00;82%
1733;297;7;20;50;191;110;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};102;109.00;82%
1734;2575;3;20;50;7452;8122;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7725;7733.00;82%
1735;424;3;20;50;302;161;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201;208.00;82%
1736;496;3;20;50;103;115;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};106;112.00;82%
1737;9344;7;20;50;38354;60782;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44731;44755.00;82%
1738;1045;3;20;50;906;1230;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};823;829.00;82%
1739;4638;3;20;50;26693;42084;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32116;32126.00;82%
1740;3679;4;20;50;13816;15035;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14130;14140.00;82%
1741;3580;3;20;50;21189;22858;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20387;20397.00;82%
1742;4259;3;20;50;11208;18709;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16456;16466.00;82%
1743;8367;4;20;50;67465;98445;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};72429;72445.00;82%
1744;407;3;20;50;142;120;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};109;116.00;82%
1745;473;3;20;50;67;39;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};73;79.00;82%
1746;5426;7;20;50;42278;61090;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44867;44886.00;82%
1747;4462;4;20;50;27426;31217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21493;21504.00;82%
1748;2470;3;20;50;4703;6217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4731;4737.00;82%
1749;454;3;20;50;144;39;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};88;95.00;82%
1750;50;4;20;50;23;5;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29;36.00;82%
1751;890;7;20;50;401;524;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};387;395.00;82%
1752;4002;4;20;50;13402;21194;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18287;18298.00;82%
1753;1347;3;20;50;1268;1399;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};973;980.00;82%
1754;4064;4;20;50;7750;13219;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10619;10629.00;82%
1755;2974;3;20;50;10026;11282;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9387;9395.00;82%
1756;1475;3;20;50;1118;1680;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1277;1284.00;82%
1757;2508;3;20;50;5681;7121;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5772;5781.00;82%
1758;555;3;20;50;297;186;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};128;135.00;82%
1759;3773;3;20;50;4976;6051;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5065;5074.00;82%
1760;3766;3;20;50;11906;19657;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17397;17405.00;82%
1761;1335;12;20;50;2542;3845;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2885;2897.00;82%
1762;1659;4;20;50;2653;3835;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2602;2609.00;82%
1763;4293;7;20;50;7872;10948;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8898;8912.00;82%
1764;180;3;20;50;84;23;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};48;54.00;82%
1765;1897;3;20;50;2713;3247;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2738;2745.00;82%
1766;1459;3;20;50;3372;4868;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3107;3114.00;82%
1767;3372;3;20;50;10333;11366;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9918;9926.00;82%
1768;1282;3;20;50;1116;1570;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1185;1190.00;82%
1769;1401;3;20;50;134;38;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};94;102.00;82%
1770;2369;4;20;50;4560;7347;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6425;6432.00;82%
1771;58;3;20;50;61;26;{"edge":["localhost:80"]};11;21.00;82%
1772;2948;3;20;50;5778;7474;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5780;5788.00;82%
1773;480;7;20;50;245;131;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};186;195.00;82%
1774;4588;4;20;50;25095;32661;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28061;28075.00;82%
1775;3828;3;20;50;18010;21712;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18311;18320.00;82%
1776;453;7;20;50;398;296;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};304;312.00;82%
1777;343;3;20;50;89;55;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};134;142.00;81%
1778;400;3;20;50;117;130;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};105;109.00;81%
1779;3758;8;20;50;32679;42700;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32875;32889.00;81%
1780;2877;3;20;50;7980;9009;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7669;7676.00;81%
1781;1466;3;20;50;1192;1780;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1176;1184.00;82%
1782;53;4;20;50;40;7;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32;39.00;81%
1783;40;4;20;50;30;5;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30;38.00;81%
1784;1988;3;20;50;4547;6093;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5109;5116.00;81%
1785;1089;3;20;50;1426;2245;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1329;1336.00;81%
1786;3442;3;20;50;8897;9947;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7341;7350.00;81%
1787;637;3;20;50;400;285;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};308;313.00;81%
1788;8744;3;20;50;33674;44039;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35093;35107.00;81%
1789;1018;7;20;50;808;1089;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};843;850.00;81%
1790;3928;7;20;50;18621;24243;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15754;15784.00;81%
1791;3925;3;20;50;10541;13206;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10434;10442.00;81%
1792;228;3;20;50;88;20;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};49;55.00;81%
1793;2068;4;20;50;3222;4826;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3612;3619.00;81%
1794;2617;3;20;50;4601;5483;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4748;4755.00;81%
1795;414;3;20;50;176;118;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};106;114.00;81%
1796;826;3;20;50;311;404;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};314;319.00;81%
1797;257;3;20;50;65;36;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70;83.00;81%
1798;7396;3;20;50;60969;101039;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};62118;62132.00;81%
1799;7891;7;20;50;22204;30467;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20595;20615.00;81%
1800;3279;7;20;50;12582;16374;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10637;10648.00;81%
1801;3048;7;20;50;7874;10020;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8491;8505.00;81%
1802;5437;3;20;50;16272;22673;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18068;18079.00;81%
1803;419;3;20;50;138;39;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74;85.00;81%
1804;2084;3;20;50;1197;1793;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1141;1147.00;81%
1805;4315;8;20;50;31014;48472;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31277;31291.00;81%
1806;194;3;20;50;78;19;{"edge":["localhost:80"]};24;33.00;81%
1807;3146;3;20;50;7144;8269;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7162;7171.00;81%
1808;4705;3;20;50;19238;31944;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26506;26515.00;81%
1809;1144;4;20;50;1120;1577;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1074;1081.00;81%
1810;402;3;20;50;97;71;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};89;108.00;81%
1811;4291;3;20;50;20368;23789;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19610;19620.00;81%
1812;3492;5;20;50;18219;22682;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17438;17452.00;81%
1813;57;3;20;50;63;7;{"edge":["localhost:80"]};9;15.00;81%
1814;7342;3;20;50;14652;17353;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13573;13585.00;81%
1815;470;3;20;50;177;104;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};119;125.00;81%
1816;4595;7;20;50;8180;10502;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8108;8121.00;81%
1817;2307;4;20;50;3467;6092;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4972;4980.00;81%
1818;1393;3;20;50;1102;1599;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};938;943.00;81%
1819;992;3;20;50;162;150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};232;241.00;81%
1820;155;3;20;50;47;17;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};45;52.00;81%
1821;36;4;20;50;28;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35;41.00;81%
1822;1236;3;20;50;740;954;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};601;607.00;81%
1823;3147;3;20;50;5012;7008;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5269;5277.00;81%
1824;4521;7;20;50;20770;26207;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17795;17810.00;81%
1825;483;4;20;50;202;160;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};197;203.00;81%
1826;4974;3;20;50;18833;24365;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17496;17507.00;81%
1827;4809;3;20;50;27645;32491;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25457;25467.00;81%
1828;8912;4;20;50;65313;82416;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};50978;50998.00;81%
1829;1276;4;20;50;1322;1705;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1225;1231.00;81%
1830;3351;4;20;50;14863;18027;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16183;16193.00;81%
1831;1557;3;20;50;913;1128;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};696;702.00;81%
1832;3509;3;20;50;10854;12293;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8185;8193.00;81%
1834;3360;3;20;50;7004;8467;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7357;7365.00;81%
1835;857;3;20;50;502;540;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};472;478.00;81%
1836;1277;3;20;50;811;1085;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};852;858.00;81%
1837;8891;4;20;50;87840;150940;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};115367;115391.00;81%
1838;5397;3;20;50;11564;14809;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11796;11806.00;81%
1839;4819;7;20;50;4289;5286;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4214;4232.00;81%
1840;40;4;20;50;70;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30;39.00;81%
1841;3248;4;20;50;8170;10059;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8958;8969.00;81%
1842;168;3;20;50;75;18;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46;54.00;81%
1843;52;3;20;50;28;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28;34.00;81%
1844;900;7;20;50;611;820;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};608;616.00;81%
1845;4289;3;20;50;17296;21470;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13020;13029.00;81%
1846;393;3;20;50;136;51;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};80;86.00;81%
1847;972;3;20;50;691;1030;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};682;687.00;81%
1848;1298;4;20;50;1322;2202;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1371;1379.00;81%
1849;2770;4;20;50;9303;12626;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10393;10403.00;81%
1850;1957;3;20;50;1631;2180;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1695;1701.00;81%
1851;4683;3;20;50;25182;35923;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29393;29404.00;81%
1852;7407;4;20;50;41454;67939;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};51222;51240.00;81%
1853;2971;7;20;50;7872;10393;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8017;8028.00;81%
1854;2591;3;20;50;5854;7114;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3932;3938.00;81%
1855;587;3;20;50;296;159;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};202;208.00;81%
1856;3312;3;20;50;3373;4588;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3284;3292.00;81%
1857;4509;3;20;50;17806;18897;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13446;13456.00;81%
1858;808;3;20;50;500;601;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};411;418.00;81%
1859;3729;4;20;50;10942;12821;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10707;10717.00;81%
1860;3874;8;20;50;35622;45831;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28175;28191.00;81%
1861;4256;8;20;50;36340;58605;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};43975;43991.00;81%
1862;3965;7;20;50;5411;7100;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5574;5587.00;81%
1863;4437;3;20;50;10329;13316;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7556;7566.00;81%
1864;2194;7;20;50;3468;4806;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3365;3376.00;81%
1865;780;3;20;50;505;650;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};464;469.00;81%
1866;9621;3;20;50;11150;15489;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9984;9999.00;81%
1867;156;3;20;50;72;19;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};46;55.00;81%
1868;3788;11;20;50;24228;34443;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18745;18765.00;81%
1869;1705;3;20;50;1836;2832;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1766;1773.00;81%
1870;4041;3;20;50;6747;12136;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9658;9667.00;81%
1871;2663;7;20;50;6436;8729;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6091;6108.00;81%
1872;840;3;20;50;400;381;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};300;310.00;81%
1873;474;4;20;50;301;189;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};201;207.00;81%
1874;1339;3;20;50;814;1176;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};864;871.00;81%
1875;783;3;20;50;290;426;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};384;390.00;81%
1876;1825;4;20;50;3880;4886;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4006;4013.00;81%
1877;11;3;20;50;66;4;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30;35.00;81%
1878;653;3;20;50;156;95;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};149;156.00;81%
1879;1831;3;20;50;903;979;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};840;847.00;81%
1880;1519;3;20;50;1588;2153;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1528;1534.00;81%
1881;6564;7;20;50;20667;27955;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18711;18728.00;81%
1882;1239;3;20;50;1010;1330;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};905;911.00;81%
1883;1271;3;20;50;1941;3078;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2029;2036.00;81%
1884;343;3;20;50;111;77;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};114;119.00;81%
1885;2770;4;20;50;7494;10431;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8971;8981.00;81%
1886;2649;4;20;50;6342;7926;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6293;6302.00;81%
1887;2981;3;20;50;3355;5188;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4117;4124.00;81%
1888;4422;3;20;50;11148;14338;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11245;11256.00;81%
1889;2612;8;20;50;9714;14754;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11645;11656.00;81%
1890;555;3;20;50;155;63;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};108;115.00;81%
1891;3207;4;20;50;9810;12760;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10729;10739.00;81%
1892;270;3;20;50;118;25;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70;76.00;81%
1893;465;8;20;50;280;268;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};233;240.00;81%
1894;2040;3;20;50;2724;3451;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2653;2659.00;81%
1895;1595;4;20;50;2138;3301;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1803;1812.00;81%
1896;3913;3;20;50;8589;10708;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8526;8535.00;81%
1897;3244;4;20;50;9304;11231;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6973;6987.00;81%
1898;8241;8;20;50;129924;217233;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};134686;134708.00;81%
1899;3665;8;20;50;28967;37345;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22630;22649.00;81%
1900;3129;4;20;50;9095;13041;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11407;11418.00;81%
1901;4356;3;20;50;27126;32311;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};28806;28816.00;81%
1902;616;3;20;50;417;479;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};434;440.00;81%
1903;1625;4;20;50;2448;3357;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2160;2167.00;81%
1904;5922;3;20;50;26814;30084;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24784;24796.00;81%
1905;4440;3;20;50;17187;19818;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16819;16829.00;81%
1906;3756;4;20;50;9514;12174;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11360;11371.00;81%
1907;313;3;20;50;129;27;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};64;70.00;81%
1908;4799;3;20;50;17292;21013;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};15731;15741.00;81%
1909;4974;3;20;50;38183;44942;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30915;30927.00;81%
1910;3357;3;20;50;5625;6577;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5492;5500.00;81%
1911;693;3;20;50;303;274;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};304;310.00;81%
1912;9827;3;20;50;42277;56260;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};53388;53402.00;81%
1913;2961;3;20;50;10331;16202;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13270;13279.00;81%
1914;1587;3;20;50;205;83;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};119;128.00;81%
1915;1373;3;20;50;680;1057;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};748;754.00;81%
1916;863;3;20;50;401;543;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};368;375.00;81%
1917;38;4;20;50;30;7;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35;44.00;81%
1918;1512;4;20;50;1551;2660;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1654;1661.00;81%
1919;3958;3;20;50;14221;16539;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13549;13558.00;81%
1920;9587;3;20;50;72177;122697;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};73374;73389.00;81%
1921;2720;4;20;50;4395;5627;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4709;4718.00;81%
1922;3039;3;20;50;4077;7393;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5483;5493.00;81%
1923;26;4;20;50;61;6;{"edge":["localhost:80"]};7;13.00;81%
1924;4741;3;20;50;23368;27893;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18612;18622.00;81%
1925;4001;3;20;50;15858;18263;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16226;16235.00;81%
1926;4134;4;20;50;9208;16084;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13904;13915.00;81%
1927;1361;3;20;50;810;987;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};622;629.00;81%
1928;1170;3;20;50;1134;1846;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1179;1184.00;81%
1929;4339;3;20;50;18989;31306;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25972;25989.00;81%
1930;4408;7;20;50;3564;4709;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3555;3568.00;81%
1931;729;3;20;50;402;631;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};485;490.00;81%
1932;1979;8;20;50;7365;9711;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5836;5848.00;81%
1933;4917;3;20;50;31939;33702;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};24343;24354.00;81%
1934;270;3;20;50;122;28;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};59;65.00;81%
1935;2578;4;20;50;4818;5581;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5065;5073.00;81%
1936;1236;7;20;50;914;1095;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1249;1259.00;81%
1937;1242;3;20;50;913;1556;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1095;1101.00;81%
1938;1620;4;20;50;1525;2217;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1452;1461.00;81%
1939;438;3;20;50;122;88;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};99;104.00;81%
1940;1976;3;20;50;3759;5090;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3992;4000.00;81%
1941;4140;4;20;50;13193;21599;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};18312;18324.00;81%
1942;3098;3;20;50;10334;11467;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6642;6649.00;81%
1943;5781;3;20;50;35834;42125;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};29438;29450.00;81%
1944;5962;3;20;50;34804;41947;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26641;26652.00;81%
1945;4784;4;20;50;18519;22520;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16059;16072.00;81%
1946;3628;4;20;50;23337;27223;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19557;19567.00;81%
1947;1511;3;20;50;1225;1748;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1318;1323.00;81%
1948;7978;3;20;50;70333;103241;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70406;70422.00;81%
1949;4498;3;20;50;19751;23366;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16141;16151.00;81%
1950;1602;7;20;50;910;874;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};813;824.00;81%
1951;4866;3;20;50;1626;2147;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1625;1634.00;81%
1952;451;3;20;50;133;152;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};144;149.00;81%
1953;2669;7;20;50;2960;4035;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3220;3230.00;81%
1954;1038;3;20;50;400;276;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};308;314.00;81%
1955;706;7;20;50;298;341;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};364;371.00;81%
1956;3810;4;20;50;8486;16003;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14182;14195.00;81%
1957;1833;5;20;50;4697;6200;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3615;3623.00;81%
1958;772;3;20;50;398;398;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};297;303.00;81%
1959;1620;3;20;50;614;874;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};659;667.00;81%
1960;705;3;20;50;343;615;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};392;398.00;81%
1961;6866;8;20;50;86918;149882;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};97279;97299.00;81%
1962;990;4;20;50;811;928;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};700;706.00;81%
1963;3028;4;20;50;10843;13402;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10653;10662.00;81%
1964;909;7;20;50;598;699;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};511;519.00;81%
1965;930;3;20;50;400;577;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};435;441.00;81%
1966;1971;4;20;50;3475;4864;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3519;3526.00;81%
1967;297;3;20;50;74;39;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};66;70.00;81%
1968;4639;3;20;50;14075;17606;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};13972;13985.00;81%
1969;306;5;20;50;162;48;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};82;90.00;81%
1970;563;3;20;50;245;257;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};292;296.00;81%
1971;865;3;20;50;507;522;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};393;400.00;81%
1972;6472;3;20;50;57923;70185;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};58003;58015.00;81%
1973;2379;4;20;50;4390;5587;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2895;2903.00;81%
1974;4821;3;20;50;19853;23687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};20304;20314.00;81%
1975;562;4;20;50;320;182;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};191;199.00;81%
1976;156;3;20;50;36;13;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};39;46.00;81%
1977;4736;3;20;50;26437;31666;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};26917;26927.00;81%
1978;895;3;20;50;505;446;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};407;414.00;81%
1979;787;7;20;50;400;546;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};466;475.00;81%
1980;3102;3;20;50;9306;10395;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9456;9464.00;81%
1981;3451;3;20;50;3059;4314;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3138;3148.00;81%
1982;4939;3;20;50;16481;21278;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17619;17631.00;81%
1983;155;3;20;50;372;13;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};38;44.00;81%
1984;2524;3;20;50;3872;4819;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4070;4076.00;81%
1985;7685;4;20;50;49035;85136;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};51439;51457.00;81%
1986;3744;3;20;50;7256;9718;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7566;7575.00;81%
1987;2527;3;20;50;3680;7122;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5460;5468.00;81%
1988;4471;4;20;50;12688;14205;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11993;12005.00;81%
1989;3347;3;20;50;4493;7196;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5485;5492.00;81%
1990;27;4;20;50;64;7;{"edge":["localhost:80"]};7;14.00;81%
1991;1663;7;20;50;2469;2948;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2383;2390.00;81%
1992;448;3;20;50;135;108;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};161;168.00;81%
1993;390;4;20;50;107;80;{"edge":["localhost:80"]};88;96.00;81%
1994;42;4;20;50;33;5;{"edge":["localhost:80"]};7;11.00;81%
1995;2540;4;20;50;6190;8050;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6222;6231.00;81%
1996;4595;4;20;50;32957;38211;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23205;23216.00;81%
1997;480;3;20;50;179;118;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};121;128.00;81%
1998;1166;3;20;50;908;1290;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};847;853.00;81%
1999;4194;3;20;50;11559;14365;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12341;12352.00;81%
2000;2898;4;20;50;5933;8615;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6115;6125.00;81%
2001;8029;4;20;50;48420;77572;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};58489;58506.00;81%
2002;2619;7;20;50;6333;7564;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6033;6045.00;81%
2003;640;3;20;50;504;467;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};406;413.00;81%
2004;42;4;20;50;31;5;{"edge":["localhost:80"]};7;12.00;81%
2005;1078;3;20;50;665;878;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};599;605.00;81%
2006;1525;3;20;50;1223;2003;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1267;1273.00;81%
2007;1181;3;20;50;1014;1602;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1050;1058.00;81%
2008;709;3;20;50;75;40;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};74;82.00;81%
2009;4120;12;20;50;31053;49911;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31099;31119.00;81%
2010;9595;3;20;50;62648;88346;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};66698;66710.00;81%
2011;1125;7;20;50;812;970;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};717;727.00;81%
2012;2783;4;20;50;5421;10195;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8735;8743.00;81%
2013;4801;4;20;50;22312;28234;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22841;22853.00;81%
2014;488;4;20;50;232;150;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};226;233.00;81%
2015;3494;3;20;50;9965;11849;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8765;8773.00;81%
2016;3063;8;20;50;18011;23860;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14515;14530.00;81%
2017;83;8;20;50;92;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;43.00;81%
2018;1087;3;20;50;1079;1815;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1004;1010.00;81%
2019;1866;3;20;50;1629;2291;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1690;1695.00;81%
2020;30;4;20;50;29;5;{"edge":["localhost:80"]};6;12.00;81%
2021;2891;7;20;50;5272;8642;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6450;6466.00;81%
2022;2802;7;20;50;6804;8643;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6800;6810.00;81%
2023;3148;3;20;50;12379;15143;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12896;12906.00;81%
2024;4665;4;20;50;24259;36369;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30886;30899.00;81%
2025;2563;7;20;50;3575;5918;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4496;4506.00;81%
2026;146;3;20;50;68;12;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36;42.00;81%
2027;745;8;20;50;694;968;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};657;663.00;81%
2028;3907;3;20;50;23438;32019;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27869;27879.00;81%
2029;451;3;20;50;176;144;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};131;139.00;81%
2030;3393;3;20;50;9711;18013;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14931;14944.00;81%
2031;1036;4;20;50;811;981;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};749;755.00;81%
2032;2642;3;20;50;7672;8727;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8256;8264.00;81%
2033;1510;3;20;50;1526;2013;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1458;1464.00;81%
2034;339;3;20;50;96;48;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};94;101.00;81%
2035;1885;5;20;50;2656;3548;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2074;2082.00;81%
2036;4109;3;20;50;17996;20575;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17909;17918.00;81%
2037;4522;7;20;50;15343;24685;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};19985;20001.00;81%
2038;10000;8;20;50;183323;310581;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};196103;196130.00;81%
2039;2163;3;20;50;4601;5393;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4323;4332.00;81%
2040;2226;3;20;50;5315;6466;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5293;5301.00;81%
2041;2718;3;20;50;8956;10592;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6603;6609.00;81%
2042;3970;3;20;50;6643;7780;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6643;6650.00;81%
2043;480;7;20;50;241;147;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};260;267.00;81%
2044;3663;3;20;50;7260;8808;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};7355;7364.00;81%
2045;3118;7;20;50;6948;11710;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9463;9477.00;81%
2046;675;3;20;50;400;325;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};304;312.00;81%
2047;867;3;20;50;505;600;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};515;520.00;81%
2048;52;4;20;50;32;8;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};35;41.00;81%
2049;4315;3;20;50;16509;24498;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23951;23961.00;81%
2050;10000;8;20;50;172313;299450;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};184659;184683.00;81%
2051;4940;3;20;50;25381;25874;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};25601;25613.00;81%
2052;4087;4;20;50;17094;18974;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};12655;12667.00;81%
2053;2083;7;20;50;3467;4556;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3718;3727.00;81%
2054;54;3;20;50;34;6;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};30;35.00;81%
2055;4945;7;20;50;15788;22095;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17233;17247.00;81%
2056;2503;3;20;50;3885;5049;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3748;3754.00;81%
2057;4379;3;20;50;12073;18930;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};17198;17207.00;81%
2058;2789;4;20;50;7875;8997;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5635;5643.00;81%
2059;263;3;20;50;120;31;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};63;74.00;81%
2060;3856;4;20;50;14531;17428;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};14712;14722.00;81%
2061;1177;3;20;50;1013;1286;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};882;888.00;81%
2062;123;4;20;50;44;17;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44;50.00;81%
2063;4869;4;20;50;34766;39771;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};27969;27983.00;81%
2064;2535;3;20;50;3884;4758;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3727;3733.00;81%
2065;384;3;20;50;142;152;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};237;254.00;81%
2066;458;3;20;50;198;140;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};133;140.00;81%
2067;9550;3;20;50;29956;48095;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};36840;36854.00;81%
2068;2614;3;20;50;9614;11513;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6498;6505.00;81%
2069;83;3;20;50;64;10;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};34;41.00;81%
2070;2042;3;20;50;3466;4367;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3501;3509.00;81%
2071;1588;8;20;50;4796;6826;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};4929;4937.00;81%
2072;677;11;20;50;709;847;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};578;583.00;81%
2073;4413;3;20;50;14116;17220;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};10615;10624.00;81%
2074;3625;3;20;50;7058;8773;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6771;6782.00;81%
2075;36;3;20;50;61;7;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};31;36.00;81%
2076;3296;3;20;50;5012;5879;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5068;5079.00;81%
2077;3089;3;20;50;6746;11848;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9472;9480.00;81%
2078;4504;3;20;50;6197;7903;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6176;6185.00;81%
2079;372;3;20;50;155;84;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};96;102.00;81%
2080;270;3;20;50;87;48;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};81;90.00;81%
2081;515;3;20;50;267;348;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};329;333.00;81%
2082;395;3;20;50;68;43;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};70;76.00;81%
2083;4027;3;20;50;9879;13294;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9727;9737.00;81%
2084;9265;4;20;50;93223;149496;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};91169;91187.00;81%
2085;4715;3;20;50;11255;14588;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};11504;11514.00;81%
2086;615;3;20;50;205;77;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};116;121.00;81%
2087;467;3;20;50;108;67;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};116;122.00;81%
2088;5913;3;20;50;31991;39628;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};22975;22986.00;81%
2089;3796;3;20;50;8793;10688;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};8956;8964.00;81%
2090;450;7;20;50;399;337;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};304;312.00;81%
2091;504;3;20;50;231;329;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};278;283.00;81%
2092;3207;3;20;50;3780;4687;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3694;3703.00;81%
2093;970;3;20;50;607;1021;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};609;614.00;81%
2094;1162;3;20;50;401;561;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};453;460.00;81%
2095;3967;8;20;50;33261;54119;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};32173;32191.00;81%
2096;17;3;20;50;59;5;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};44;51.00;81%
2097;4033;7;20;50;3352;3703;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2610;2622.00;81%
2098;2162;4;20;50;4996;5995;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};5135;5143.00;81%
2099;80;4;20;50;66;8;{"edge":["localhost:80"]};9;16.00;81%
2100;177;3;20;50;39;16;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};42;52.00;81%
2101;2775;4;20;50;7204;8166;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};6401;6411.00;81%
2102;381;3;20;50;129;44;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};80;86.00;81%
2103;1808;3;20;50;2227;3058;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2143;2149.00;81%
2104;26;4;20;50;29;4;{"edge":["localhost:80"]};9;15.00;81%
2105;745;3;20;50;44;16;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};49;56.00;81%
2106;817;3;20;50;248;256;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};295;304.00;81%
2107;2180;3;20;50;2345;3108;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};2408;2415.00;81%
2108;4001;3;20;50;17909;25006;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};21673;21683.00;81%
2109;131;3;20;50;87;16;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41;46.00;81%
2110;3882;4;20;50;13366;19049;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};16426;16437.00;81%
2111;155;3;20;50;77;13;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};40;46.00;81%
2112;1188;4;20;50;993;1241;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};971;978.00;81%
2113;1925;3;20;50;2245;3013;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};1889;1895.00;81%
2114;820;4;20;50;609;794;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};516;521.00;81%
2115;270;3;20;50;90;55;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};88;94.00;81%
2116;1726;4;20;50;2993;4788;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};3118;3126.00;81%
2117;187;3;20;50;41;14;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};41;48.00;81%
2118;10000;8;20;50;216153;428954;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};215661;215690.00;81%
2119;3621;3;20;50;10583;12184;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9655;9668.00;81%
2120;3797;3;20;50;9201;11332;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};9249;9258.00;81%
2121;4628;4;20;50;23012;27538;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};23213;23225.00;81%
2122;835;3;20;50;709;1153;{"remote":["k-mean.uksouth.azurecontainer.io:80"]};613;619.00;81%


==> testing_phase_data-dt.txt <==
DatasetIndex;DatasetInstances;attributes;ClusterNumber;IterationNumber;RemoteResponseTime;EdgeResponseTime;InvokedInstances;PlannedTime;InstanceResponseTime;AutonomousResponseTime;Accuracy;Improvement
585;363;3;20;50;137;39;{"edge":["localhost:80"]};7;49;70.00;63;34.09289980092899
587;355;3;20;50;261;204;{"edge":["localhost:80"]};4;235;251.00;60;34.30400253013318
595;30;4;20;50;35;5;{"edge":["localhost:80"]};4;11;24.00;72;34.94767357353962
597;168;3;20;50;49;26;{"edge":["localhost:80"]};7;22;37.00;75;34.24722165801004
606;216;3;20;50;70;47;{"edge":["localhost:80"]};6;63;75.00;83;34.33414411675282
634;4088;3;20;50;14285;13614;{"edge":["localhost:80"]};4;13606;13623.00;82;34.321256017016616
636;486;3;20;50;277;275;{"edge":["localhost:80"]};4;284;293.00;81;34.25259403822326
637;165;3;20;50;35;16;{"edge":["localhost:80"]};3;16;25.00;82;34.33063734733812
650;24;3;20;50;62;8;{"edge":["localhost:80"]};4;9;19.00;81;34.5615268302797
651;217;4;20;50;87;31;{"edge":["localhost:80"]};4;37;47.00;81;34.791969698493425
653;1366;4;20;50;1114;1072;{"edge":["localhost:80"]};4;1144;1156.00;82;34.65040930310245
657;32;4;20;50;34;11;{"edge":["localhost:80"]};8;18;31.00;80;34.73873809517735
663;540;3;20;50;374;283;{"edge":["localhost:80"]};3;310;318.00;77;35.01326259946949
667;729;4;20;50;502;420;{"edge":["localhost:80"]};4;367;377.00;78;35.20104188618217
670;4565;3;20;50;26791;26708;{"edge":["localhost:80"]};4;27892;27907.00;77;32.216356626394486
693;732;3;20;50;490;433;{"edge":["localhost:80"]};6;373;387.00;78;32.28214289577874
713;377;3;20;50;188;86;{"edge":["localhost:80"]};4;94;102.00;80;32.43210541328466
717;28;7;20;50;62;9;{"edge":["localhost:80"]};3;10;18.00;80;32.51147220781358
722;406;3;20;50;136;48;{"edge":["localhost:80"]};5;52;64.00;81;32.64087709396563
727;168;3;20;50;68;16;{"edge":["localhost:80"]};4;26;36.00;81;32.717702875502994
728;116;3;20;50;41;32;{"edge":["localhost:80"]};5;31;40.00;81;32.729251324310965
737;189;3;20;50;42;15;{"edge":["localhost:80"]};4;19;27.00;78;32.76860489975243
763;283;3;20;50;135;75;{"edge":["localhost:80"]};4;40;48.00;76;32.85323180408768
767;480;7;20;50;236;93;{"edge":["localhost:80"]};5;130;143.00;76;33.05852592618429
771;480;7;20;50;152;87;{"edge":["localhost:80"]};3;106;115.00;77;33.14812117781699
775;275;7;20;50;73;49;{"edge":["localhost:80"]};4;87;103.00;77;33.179903881320705
790;190;7;20;50;129;60;{"edge":["localhost:80"]};4;34;43.00;77;33.27636061747039
800;52;3;20;50;28;7;{"edge":["localhost:80"]};3;9;16.00;77;33.30640335630202
805;118;3;20;50;67;15;{"edge":["localhost:80"]};5;16;26.00;77;33.38080544346862
815;343;3;20;50;113;89;{"edge":["localhost:80"]};3;148;155.00;77;33.40911253788643
816;20;4;20;50;29;6;{"edge":["localhost:80"]};4;9;17.00;77;33.44189973403455
822;290;12;20;50;167;120;{"edge":["localhost:80"]};2;138;145.00;77;33.50076407847268
824;411;3;20;50;159;143;{"edge":["localhost:80"]};6;137;150.00;77;33.513113921488156
841;479;3;20;50;167;125;{"edge":["localhost:80"]};4;144;152.00;77;33.56380715539421
842;14;3;20;50;42;19;{"edge":["localhost:80"]};7;8;18.00;77;33.595148124384544
843;55;4;20;50;27;8;{"edge":["localhost:80"]};5;21;30.00;77;33.62158157289305
846;132;4;20;50;35;16;{"edge":["localhost:80"]};3;18;25.00;77;33.64737149400631
849;20;4;20;50;30;6;{"edge":["localhost:80"]};3;12;20.00;78;33.680990840356515
864;745;3;20;50;131;20;{"edge":["localhost:80"]};3;21;28.00;78;33.8365433115753
866;62;4;20;50;62;7;{"edge":["localhost:80"]};6;10;22.00;79;33.91353542242249
879;400;3;20;50;149;120;{"edge":["localhost:80"]};3;74;80.00;78;33.944452012901785
880;659;3;20;50;134;132;{"edge":["localhost:80"]};3;167;173.00;79;33.93641630057262
888;324;3;20;50;127;70;{"edge":["localhost:80"]};5;64;76.00;78;34.010255779883074
891;109;4;20;50;77;25;{"edge":["localhost:80"]};5;19;30.00;79;34.080558012722776
909;218;3;20;50;85;29;{"edge":["localhost:80"]};3;53;62.00;78;34.15583448008595
912;88;3;20;50;38;15;{"edge":["localhost:80"]};4;20;28.00;78;34.18640603694881
918;480;7;20;50;400;160;{"edge":["localhost:80"]};3;156;164.00;78;34.50219979469748
921;39;4;20;50;29;10;{"edge":["localhost:80"]};3;9;16.00;78;34.52722294906568
926;217;3;20;50;68;51;{"edge":["localhost:80"]};2;50;56.00;78;34.545664208992605
930;488;4;20;50;160;81;{"edge":["localhost:80"]};4;167;177.00;77;34.64544544666563
945;132;3;20;50;79;16;{"edge":["localhost:80"]};4;16;25.00;77;34.729230328799396
950;727;3;20;50;299;266;{"edge":["localhost:80"]};3;266;273.00;77;34.74806125371324
957;406;4;20;50;258;88;{"edge":["localhost:80"]};6;121;132.00;77;34.96682528940593
959;26;4;20;50;26;6;{"edge":["localhost:80"]};4;8;15.00;76;34.99284895571563
960;493;4;20;50;180;168;{"edge":["localhost:80"]};3;186;193.00;77;34.991891101291266
964;361;3;20;50;130;42;{"edge":["localhost:80"]};3;44;51.00;76;35.10405300238703
973;259;4;20;50;230;40;{"edge":["localhost:80"]};3;40;47.00;77;35.34962132479897
991;293;3;20;50;83;43;{"edge":["localhost:80"]};7;76;89.00;76;35.39730270134117
1008;542;3;20;50;178;82;{"edge":["localhost:80"]};3;84;92.00;77;35.51341110351822
1015;146;7;20;50;54;21;{"edge":["localhost:80"]};3;21;27.00;77;35.553924207205476
1020;378;3;20;50;127;84;{"edge":["localhost:80"]};2;74;80.00;77;35.60028958259044
1022;168;3;20;50;44;14;{"edge":["localhost:80"]};4;27;35.00;77;35.63747237785369
1036;360;3;20;50;88;46;{"edge":["localhost:80"]};5;59;68.00;76;35.68644904580056
1039;703;3;20;50;248;235;{"edge":["localhost:80"]};3;206;213.00;77;35.676813975262554
1047;109;7;20;50;39;15;{"edge":["localhost:80"]};3;31;37.00;77;35.70586064417153
1050;137;8;20;50;47;20;{"edge":["localhost:80"]};4;23;30.00;77;35.738132123746134
1052;43;4;20;50;62;8;{"edge":["localhost:80"]};3;8;14.00;77;35.80613703327706
1053;8;4;20;50;36;5;{"edge":["localhost:80"]};5;12;21.00;77;35.845054602123454
1071;5;4;20;50;64;7;{"edge":["localhost:80"]};3;11;17.00;76;35.91672194949972
1072;27;4;20;50;39;5;{"edge":["localhost:80"]};2;7;12.00;76;35.959288236515945
1074;83;3;20;50;35;6;{"edge":["localhost:80"]};4;8;15.00;76;35.99533937913278
1075;13;3;20;50;29;4;{"edge":["localhost:80"]};4;5;13.00;77;36.02651600436585
1077;24;4;20;50;63;6;{"edge":["localhost:80"]};3;7;13.00;77;36.09783662522318
1078;934;3;20;50;525;521;{"edge":["localhost:80"]};3;598;605.00;77;36.041437449007034
1082;308;4;20;50;86;62;{"edge":["localhost:80"]};4;58;65.00;77;36.06417003114765
1108;461;3;20;50;195;156;{"edge":["localhost:80"]};3;82;89.00;77;36.09446956519846
1111;56;4;20;50;34;7;{"edge":["localhost:80"]};3;13;21.00;77;36.12717552329341
1120;480;7;20;50;248;112;{"edge":["localhost:80"]};3;141;149.00;77;36.2820298718974
1121;302;3;20;50;65;65;{"edge":["localhost:80"]};3;37;43.00;77;36.27423175511238
1127;549;3;20;50;319;208;{"edge":["localhost:80"]};4;288;295.00;77;36.38523322394412
1132;527;7;20;50;180;84;{"edge":["localhost:80"]};5;92;105.00;77;36.491901908225834
1133;513;3;20;50;200;192;{"edge":["localhost:80"]};3;208;215.00;77;36.47808773859192
1135;478;10;20;50;325;232;{"edge":["localhost:80"]};3;268;276.00;77;36.56180952597888
1149;481;7;20;50;300;188;{"edge":["localhost:80"]};4;241;251.00;77;36.672622346017924
1150;266;3;20;50;81;51;{"edge":["localhost:80"]};3;61;68.00;77;36.70201191118741
1156;48;3;20;50;66;6;{"edge":["localhost:80"]};4;7;16.00;77;36.77258498576406
1160;155;3;20;50;74;15;{"edge":["localhost:80"]};4;12;21.00;77;36.84065582799759
1164;464;7;20;50;301;163;{"edge":["localhost:80"]};4;166;175.00;77;36.98260863441931
1170;297;3;20;50;68;40;{"edge":["localhost:80"]};4;60;68.00;77;37.010320852090864
1180;113;3;20;50;32;7;{"edge":["localhost:80"]};2;12;17.00;77;37.03872719619284
1185;254;4;20;50;118;36;{"edge":["localhost:80"]};3;39;47.00;77;37.12995273057674
1191;104;3;20;50;38;11;{"edge":["localhost:80"]};4;12;20.00;77;37.16001529371484
1192;158;3;20;50;44;20;{"edge":["localhost:80"]};3;26;32.00;77;37.18535294027633
1194;29;4;20;50;30;4;{"edge":["localhost:80"]};2;7;11.00;77;37.21509419485546
1195;22;4;20;50;25;9;{"edge":["localhost:80"]};3;6;12.00;78;37.232512397848325
1199;401;3;20;50;123;62;{"edge":["localhost:80"]};3;67;73.00;77;37.295072220401195
1205;168;3;20;50;70;17;{"edge":["localhost:80"]};3;14;22.00;77;37.3541509990729
1206;24;4;20;50;26;25;{"edge":["localhost:80"]};4;8;17.00;77;37.351946946042865
1209;20;4;20;50;70;7;{"edge":["localhost:80"]};5;8;16.00;77;37.42373344363392
1213;754;4;20;50;399;319;{"edge":["localhost:80"]};3;347;355.00;77;37.472394257775356
1216;572;3;20;50;156;139;{"edge":["localhost:80"]};3;81;88.00;77;37.47301490119546
1222;51;3;20;50;31;7;{"edge":["localhost:80"]};6;10;19.00;77;37.499426342943906
1225;35;4;20;50;61;9;{"edge":["localhost:80"]};4;8;15.00;77;37.55738953036692
1229;474;3;20;50;149;77;{"edge":["localhost:80"]};2;59;65.00;77;37.62856473058775
1235;412;4;20;50;106;61;{"edge":["localhost:80"]};3;67;74.00;78;37.67107973589521
1246;666;3;20;50;401;350;{"edge":["localhost:80"]};3;347;355.00;78;37.6804075128801
1251;738;3;20;50;403;342;{"edge":["localhost:80"]};4;325;332.00;78;37.701822259489816
1255;563;3;20;50;367;238;{"edge":["localhost:80"]};4;261;269.00;78;37.812218840918035
1259;187;4;20;50;104;23;{"edge":["localhost:80"]};5;28;37.00;78;37.89830202748514
1260;80;4;20;50;30;8;{"edge":["localhost:80"]};3;11;18.00;78;37.921384173840906
1264;305;7;20;50;72;43;{"edge":["localhost:80"]};4;56;64.00;78;37.947249659216254
1269;178;3;20;50;76;17;{"edge":["localhost:80"]};3;22;30.00;78;38.00954012874541
1274;22;4;20;50;64;5;{"edge":["localhost:80"]};4;11;18.00;78;38.07335743161034
1295;23;4;20;50;29;4;{"edge":["localhost:80"]};3;7;13.00;78;38.10008884588381
1309;174;3;20;50;76;20;{"edge":["localhost:80"]};4;28;38.00;78;38.15829555520366
1310;301;3;20;50;64;39;{"edge":["localhost:80"]};4;37;52.00;78;38.17993888344585
1320;412;3;20;50;148;64;{"edge":["localhost:80"]};3;66;71.00;79;38.26192752621548
1336;575;4;20;50;300;180;{"edge":["localhost:80"]};3;173;180.00;78;38.365477052525506
1343;157;3;20;50;71;20;{"edge":["localhost:80"]};7;27;42.00;78;38.41736979231095
1347;155;3;20;50;74;26;{"edge":["localhost:80"]};4;29;36.00;78;38.46504403326737
1349;201;3;20;50;88;31;{"edge":["localhost:80"]};7;45;57.00;78;38.52147956320776
1351;24;4;20;50;29;6;{"edge":["localhost:80"]};4;7;13.00;78;38.5451610646163
1354;473;3;20;50;141;46;{"edge":["localhost:80"]};5;56;66.00;78;38.63957179904431
1360;67;4;20;50;195;10;{"edge":["localhost:80"]};5;9;18.00;78;38.834134917307054
1363;115;3;20;50;36;10;{"edge":["localhost:80"]};3;16;23.00;78;38.86006985765355
1382;468;3;20;50;119;39;{"edge":["localhost:80"]};4;41;48.00;78;38.93841049320819
1389;221;4;20;50;127;35;{"edge":["localhost:80"]};4;33;40.00;78;39.0296226304888
1394;177;3;20;50;72;18;{"edge":["localhost:80"]};3;16;22.00;78;39.083368483622515
1396;163;3;20;50;83;15;{"edge":["localhost:80"]};3;19;27.00;78;39.152053102791
1397;324;3;20;50;140;118;{"edge":["localhost:80"]};3;97;104.00;79;39.15661807797714
1401;362;3;20;50;135;57;{"edge":["localhost:80"]};4;100;107.00;78;39.22874586857116
1410;490;4;20;50;243;159;{"edge":["localhost:80"]};3;134;141.00;78;39.29073356178811
1412;512;7;20;50;230;211;{"edge":["localhost:80"]};3;254;263.00;78;39.27732813142956
1415;308;3;20;50;111;22;{"edge":["localhost:80"]};4;23;32.00;78;39.3651956151956
1418;364;3;20;50;54;28;{"edge":["localhost:80"]};3;41;48.00;79;39.38740909409555
1436;460;3;20;50;200;127;{"edge":["localhost:80"]};3;125;133.00;79;39.44192854274598
1443;90;3;20;50;31;8;{"edge":["localhost:80"]};3;17;25.00;79;39.4640830296878
1453;302;3;20;50;127;54;{"edge":["localhost:80"]};4;100;109.00;79;39.52970467766146
1464;215;3;20;50;145;17;{"edge":["localhost:80"]};2;33;38.00;79;39.65654139357638
1471;400;3;20;50;172;129;{"edge":["localhost:80"]};4;78;86.00;79;39.67920314096623
1473;255;3;20;50;100;22;{"edge":["localhost:80"]};4;38;49.00;79;39.754060595653826
1478;129;4;20;50;100;13;{"edge":["localhost:80"]};3;17;24.00;79;39.83913606724563
1483;336;3;20;50;80;62;{"edge":["localhost:80"]};3;55;60.00;79;39.847061872008304
1486;355;4;20;50;213;80;{"edge":["localhost:80"]};3;82;89.00;79;39.966524488718385
1492;183;3;20;50;48;15;{"edge":["localhost:80"]};13;25;42.00;79;39.99683134791452
1496;26;4;20;50;208;7;{"edge":["localhost:80"]};4;8;16.00;79;40.19445072545042
1506;41;4;20;50;61;10;{"edge":["localhost:80"]};4;13;24.00;79;40.24300005629958
1509;270;3;20;50;59;27;{"edge":["localhost:80"]};2;25;30.00;79;40.26993434868693
1533;25;4;20;50;60;5;{"edge":["localhost:80"]};3;9;14.00;79;40.3230769690397
1551;57;4;20;50;39;9;{"edge":["localhost:80"]};4;14;21.00;79;40.35096059826341
1558;407;4;20;50;133;105;{"edge":["localhost:80"]};3;107;114.00;79;40.3606388695689
1559;350;3;20;50;77;69;{"edge":["localhost:80"]};2;76;85.00;79;40.35682680191493
1560;223;3;20;50;59;30;{"edge":["localhost:80"]};4;34;41.00;79;40.38005940043019
1565;205;3;20;50;69;16;{"edge":["localhost:80"]};6;23;43.00;79;40.42896761929994
1575;279;3;20;50;59;30;{"edge":["localhost:80"]};3;69;77.00;79;40.45208226041586
1579;84;3;20;50;66;14;{"edge":["localhost:80"]};3;14;20.00;79;40.50017778831337
1582;480;7;20;50;251;96;{"edge":["localhost:80"]};3;163;170.00;79;40.63361449055561
1592;281;3;20;50;117;39;{"edge":["localhost:80"]};3;26;31.00;79;40.701956156855054
1593;155;3;20;50;42;12;{"edge":["localhost:80"]};3;15;21.00;79;40.728690121599286

==> testing_phase_data-knn.txt <==
DatasetIndex;DatasetInstances;attributes;ClusterNumber;IterationNumber;RemoteResponseIime;EdgeResponseTime;InvokedInstances;PlannedTime;InstanceResponseTime;AutonomousResponseTime;Accuracy;Improvement
605;2703;4;20;50;13087;12885;{"edge":["localhost:80"]};5;12715;12731.00;71;19.403126279846493
609;159;3;20;50;85;21;{"edge":["localhost:80"]};7;27;43.00;72;19.78591435708442
617;407;4;20;50;244;99;{"edge":["localhost:80"]};6;141;154.00;68;20.623014284699117
619;230;3;20;50;65;33;{"edge":["localhost:80"]};9;58;77.00;67;20.80091300794531
624;4498;4;20;50;30676;29075;{"edge":["localhost:80"]};5;29501;29521.00;66;21.4011346771254
628;25;5;20;50;72;9;{"edge":["localhost:80"]};5;10;22.00;67;21.511790162275208
630;220;4;20;50;129;27;{"edge":["localhost:80"]};5;30;47.00;68;21.688978743621334
633;4437;3;20;50;12786;12470;{"edge":["localhost:80"]};4;13657;13673.00;70;21.178055317919124
634;270;3;20;50;118;29;{"edge":["localhost:80"]};6;28;39.00;70;21.298228246358185
659;251;3;20;50;197;37;{"edge":["localhost:80"]};5;57;68.00;67;21.51412413180134
667;146;3;20;50;52;15;{"edge":["localhost:80"]};4;18;26.00;67;21.563370191273428
675;382;4;20;50;246;97;{"edge":["localhost:80"]};5;63;77.00;67;21.758008177180226
679;403;3;20;50;153;72;{"edge":["localhost:80"]};5;54;63.00;67;21.86163137687991
685;168;3;20;50;58;33;{"edge":["localhost:80"]};6;48;63.00;66;21.892662733211136
690;270;3;20;50;135;38;{"edge":["localhost:80"]};4;49;57.00;67;22.019673997891005
699;2804;4;20;50;9100;8654;{"edge":["localhost:80"]};5;8045;8060.00;68;21.936793549319084
708;66;4;20;50;69;10;{"edge":["localhost:80"]};5;11;20.00;68;22.00438489515466
720;20;4;20;50;26;6;{"edge":["localhost:80"]};5;10;20.00;68;22.02708516074063
727;88;3;20;50;41;11;{"edge":["localhost:80"]};4;16;25.00;69;22.060963416320647
730;86;4;20;50;47;9;{"edge":["localhost:80"]};5;26;35.00;70;22.10416351497167
732;55;4;20;50;82;15;{"edge":["localhost:80"]};4;11;20.00;70;22.180247837386794
742;137;4;20;50;110;20;{"edge":["localhost:80"]};3;18;25.00;70;22.28217172848603
766;541;4;20;50;400;268;{"edge":["localhost:80"]};5;255;264.00;69;22.413292486866336
771;2785;4;20;50;9503;8993;{"edge":["localhost:80"]};6;8576;8592.00;68;22.337117558982953
782;20;4;20;50;29;6;{"edge":["localhost:80"]};4;8;16.00;67;22.35972159010474
787;385;3;20;50;166;52;{"edge":["localhost:80"]};4;57;64.00;68;22.470047730252503
790;378;3;20;50;332;150;{"edge":["localhost:80"]};5;202;212.00;68;22.640679706859366
805;51;4;20;50;60;9;{"edge":["localhost:80"]};5;8;18.00;68;22.690485576659597
807;363;3;20;50;138;37;{"edge":["localhost:80"]};4;40;49.00;68;22.787566609744424
809;218;3;20;50;84;22;{"edge":["localhost:80"]};4;24;32.00;68;22.84704167487611
820;377;3;20;50;203;78;{"edge":["localhost:80"]};6;144;153.00;69;22.964165480837483
821;36;3;20;50;32;8;{"edge":["localhost:80"]};3;9;16.00;69;22.987083180921584
827;230;3;20;50;74;54;{"edge":["localhost:80"]};7;112;124.00;69;23.00277230298347
835;391;3;20;50;172;97;{"edge":["localhost:80"]};5;112;123.00;69;23.068968628282562
839;270;3;20;50;67;29;{"edge":["localhost:80"]};6;38;48.00;69;23.103863222507837
842;539;4;20;50;266;207;{"edge":["localhost:80"]};4;232;240.00;69;23.146071865755
849;404;3;20;50;206;139;{"edge":["localhost:80"]};4;136;144.00;69;23.20071653550594
859;381;3;20;50;226;98;{"edge":["localhost:80"]};7;79;91.00;68;23.31683108276417
861;2815;4;20;50;9443;9412;{"edge":["localhost:80"]};5;8781;8796.00;68;22.71425089229693
862;337;3;20;50;182;160;{"edge":["localhost:80"]};5;84;93.00;69;22.723683986595148
866;347;3;20;50;169;96;{"edge":["localhost:80"]};4;92;101.00;69;22.780942206551863
867;258;4;20;50;91;44;{"edge":["localhost:80"]};4;41;55.00;69;22.818778329201063
873;2585;3;20;50;5256;5117;{"edge":["localhost:80"]};4;6207;6223.00;69;22.63717799102853
879;27;4;20;50;60;6;{"edge":["localhost:80"]};5;8;17.00;69;22.680852160419473
889;3558;4;20;50;10225;10193;{"edge":["localhost:80"]};4;10148;10165.00;69;22.188156682828104
899;428;3;20;50;298;139;{"edge":["localhost:80"]};5;150;159.00;70;22.2991117804823
906;187;3;20;50;54;26;{"edge":["localhost:80"]};5;29;37.00;69;22.318514535169516
913;565;3;20;50;282;185;{"edge":["localhost:80"]};4;198;207.00;69;22.38106402331773
928;349;3;20;50;172;114;{"edge":["localhost:80"]};5;116;124.00;68;22.418144114529266
929;204;3;20;50;53;20;{"edge":["localhost:80"]};3;20;27.00;68;22.441339090569215
930;113;3;20;50;34;8;{"edge":["localhost:80"]};4;13;21.00;68;22.459970980938746
935;522;3;20;50;140;112;{"edge":["localhost:80"]};5;46;56.00;69;22.47503328402541
937;31;4;20;50;58;8;{"edge":["localhost:80"]};8;9;21.00;69;22.51113217944287
942;342;3;20;50;134;111;{"edge":["localhost:80"]};4;88;96.00;69;22.522506284699094
945;350;3;20;50;76;34;{"edge":["localhost:80"]};4;38;47.00;69;22.551423677817166
946;359;7;20;50;137;113;{"edge":["localhost:80"]};4;94;111.00;69;22.56335350285805
949;3570;3;20;50;19132;18363;{"edge":["localhost:80"]};5;18635;18650.00;69;22.276330563524713
950;3412;3;20;50;7966;7672;{"edge":["localhost:80"]};4;8125;8137.00;69;22.164856649845216
952;21;3;20;50;119;7;{"edge":["localhost:80"]};6;12;23.00;69;22.229754635481154
953;275;4;20;50;122;59;{"edge":["localhost:80"]};4;117;124.00;69;22.26419006351535
972;203;3;20;50;90;30;{"edge":["localhost:80"]};4;29;36.00;70;22.29789312314308
978;438;7;20;50;202;59;{"edge":["localhost:80"]};4;58;67.00;69;22.378504293676034
980;2724;4;20;50;12267;11455;{"edge":["localhost:80"]};4;12079;12094.00;70;22.415972451376913
990;74;3;20;50;33;7;{"edge":["localhost:80"]};4;10;18.00;69;22.429497795778502
992;591;3;20;50;386;313;{"edge":["localhost:80"]};4;319;328.00;69;22.457232468197894
993;118;3;20;50;39;14;{"edge":["localhost:80"]};4;20;28.00;69;22.469938703373515
996;2624;3;20;50;5823;5719;{"edge":["localhost:80"]};5;5682;5692.00;69;22.33125256624634
1001;3425;4;20;50;14728;12888;{"edge":["localhost:80"]};4;14361;14374.00;69;22.80159457189522
1008;23;4;20;50;31;7;{"edge":["localhost:80"]};4;6;13.00;69;22.812426357267167
1016;229;3;20;50;79;18;{"edge":["localhost:80"]};5;20;29.00;70;22.83993229380952
1019;389;3;20;50;134;83;{"edge":["localhost:80"]};5;142;149.00;69;22.860678111436584
1020;378;3;20;50;100;77;{"edge":["localhost:80"]};5;73;83.00;69;22.868723152756516
1022;3373;4;20;50;17702;16508;{"edge":["localhost:80"]};4;15494;15509.00;70;22.874545718232877
1029;4490;3;20;50;18625;17723;{"edge":["localhost:80"]};6;20401;20420.00;69;22.7361840776129
1037;179;3;20;50;78;18;{"edge":["localhost:80"]};4;20;30.00;69;22.758407044589948
1038;44;4;20;50;33;6;{"edge":["localhost:80"]};3;7;13.00;69;22.768457489072684
1040;348;3;20;50;156;91;{"edge":["localhost:80"]};5;120;130.00;69;22.790603586015887
1062;244;3;20;50;114;22;{"edge":["localhost:80"]};5;22;30.00;68;22.824745308690108
1067;351;3;20;50;201;127;{"edge":["localhost:80"]};4;137;145.00;68;22.84924510807745
1077;47;4;20;50;35;7;{"edge":["localhost:80"]};5;17;26.00;68;22.85960599224201
1083;63;4;20;50;34;8;{"edge":["localhost:80"]};4;11;19.00;68;22.8691832619006
1091;270;3;20;50;144;44;{"edge":["localhost:80"]};7;47;61.00;68;22.905630998936964
1115;343;3;20;50;202;113;{"edge":["localhost:80"]};3;81;88.00;69;22.936017220645283
1121;396;4;20;50;348;178;{"edge":["localhost:80"]};6;134;149.00;69;22.994930590077836
1126;406;3;20;50;174;128;{"edge":["localhost:80"]};5;73;85.00;69;23.008642472543674
1134;41;3;20;50;33;8;{"edge":["localhost:80"]};17;16;43.00;69;23.017778913517674
1136;567;7;20;50;213;150;{"edge":["localhost:80"]};6;131;148.00;69;23.037205131998086
1138;363;3;20;50;129;44;{"edge":["localhost:80"]};5;58;72.00;69;23.067738691645417
1163;22;4;20;50;61;8;{"edge":["localhost:80"]};3;10;18.00;69;23.087298330091286
1169;207;7;20;50;197;127;{"edge":["localhost:80"]};6;197;208.00;69;23.109864789445286
1174;32;4;20;50;63;17;{"edge":["localhost:80"]};69;17;102.00;69;23.12652848353291
1182;423;3;20;50;141;88;{"edge":["localhost:80"]};5;38;49.00;70;23.14379725104819
1183;276;3;20;50;67;50;{"edge":["localhost:80"]};4;31;39.00;70;23.14872064681967
1192;255;3;20;50;127;32;{"edge":["localhost:80"]};8;32;45.00;70;23.18314169364498
1198;556;3;20;50;454;294;{"edge":["localhost:80"]};4;358;367.00;70;23.234197251125575
1203;448;3;20;50;196;169;{"edge":["localhost:80"]};7;173;184.00;69;23.239401284467203
1204;39;4;20;50;34;8;{"edge":["localhost:80"]};6;12;21.00;70;23.248797018046442
1218;2770;4;20;50;13406;12750;{"edge":["localhost:80"]};4;12335;12346.00;69;23.136517260027546
1220;2476;7;20;50;7567;7502;{"edge":["localhost:80"]};4;8018;8034.00;70;22.96848723013549
1223;24;4;20;50;68;5;{"edge":["localhost:80"]};4;11;18.00;69;22.989608028790116
1224;26;4;20;50;32;5;{"edge":["localhost:80"]};4;8;15.00;69;22.998585380470733
1226;150;3;20;50;147;25;{"edge":["localhost:80"]};4;22;29.00;69;23.039058527295815
1229;3315;3;20;50;9806;9460;{"edge":["localhost:80"]};4;10133;10145.00;70;22.925233490337877
1234;64;7;20;50;44;11;{"edge":["localhost:80"]};6;13;22.00;69;22.935642210894645
1240;51;4;20;50;34;8;{"edge":["localhost:80"]};3;9;18.00;69;22.943855936865106
1245;253;3;20;50;55;19;{"edge":["localhost:80"]};4;24;30.00;69;22.955038941658774
1247;548;4;20;50;396;308;{"edge":["localhost:80"]};3;311;317.00;69;22.976194371167544
1249;2767;4;20;50;10845;9653;{"edge":["localhost:80"]};7;9795;9812.00;70;23.12653114455844
1254;64;4;20;50;64;9;{"edge":["localhost:80"]};5;12;21.00;69;23.14324443744568
1256;553;4;20;50;504;437;{"edge":["localhost:80"]};7;432;444.00;70;23.15370931686139
1260;34;4;20;50;31;7;{"edge":["localhost:80"]};5;9;17.00;69;23.1609126244008
1266;405;3;20;50;198;122;{"edge":["localhost:80"]};7;125;134.00;69;23.181389458687594
1271;4524;3;20;50;24152;23100;{"edge":["localhost:80"]};3;23722;23733.00;69;22.985693604618714
1280;220;3;20;50;43;14;{"edge":["localhost:80"]};7;14;25.00;69;22.993534323633305
1283;427;3;20;50;180;154;{"edge":["localhost:80"]};5;162;170.00;69;22.997657938850953
1287;41;4;20;50;65;5;{"edge":["localhost:80"]};4;8;14.00;69;23.01435343439153
1289;237;3;20;50;79;18;{"edge":["localhost:80"]};6;24;33.00;69;23.031052618282498
1292;2702;3;20;50;4495;4144;{"edge":["localhost:80"]};4;5024;5035.00;69;23.043555853592053
1297;42;4;20;50;64;8;{"edge":["localhost:80"]};6;9;20.00;69;23.058802156127744
1303;2613;4;20;50;6850;6671;{"edge":["localhost:80"]};4;6825;6836.00;69;22.97408056236008
1304;244;7;20;50;179;98;{"edge":["localhost:80"]};4;56;64.00;69;22.993921256956373
1317;552;3;20;50;299;230;{"edge":["localhost:80"]};4;218;226.00;69;23.007915922856593
1322;127;3;20;50;73;12;{"edge":["localhost:80"]};4;13;20.00;69;23.024039312587096
1325;181;3;20;50;81;22;{"edge":["localhost:80"]};4;27;34.00;69;23.03942053210757
1329;379;3;20;50;459;91;{"edge":["localhost:80"]};4;137;144.00;68;23.136090935727424
1336;58;3;20;50;63;9;{"edge":["localhost:80"]};4;8;15.00;69;23.150338002343183
1338;62;4;20;50;118;51;{"edge":["localhost:80"]};4;11;17.00;69;23.16720174133786
1339;421;3;20;50;134;112;{"edge":["localhost:80"]};5;82;92.00;69;23.170811584633732
1343;52;4;20;50;63;6;{"edge":["localhost:80"]};4;7;14.00;69;23.185896363647306
1345;410;3;20;50;193;72;{"edge":["localhost:80"]};4;76;84.00;69;23.216691008772667
1351;414;3;20;50;105;18;{"edge":["localhost:80"]};12;28;44.00;69;23.23949627469227
1352;3426;4;20;50;13948;12986;{"edge":["localhost:80"]};5;13030;13043.00;69;23.23100100917653
1357;528;3;20;50;300;255;{"edge":["localhost:80"]};4;302;310.00;69;23.237467262013176
1360;281;4;20;50;170;41;{"edge":["localhost:80"]};4;55;63.00;69;23.26938264329311
1362;2484;3;20;50;2648;2604;{"edge":["localhost:80"]};4;2759;2769.00;69;23.230006505509674
1374;393;4;20;50;201;98;{"edge":["localhost:80"]};4;71;79.00;69;23.254000310821446
1375;257;4;20;50;70;38;{"edge":["localhost:80"]};3;30;35.00;69;23.26130230835598
1377;439;7;20;50;66;29;{"edge":["localhost:80"]};6;33;43.00;69;23.270030071811323
1380;538;3;20;50;301;96;{"edge":["localhost:80"]};5;154;163.00;69;23.31957871952215
1384;59;3;20;50;31;10;{"edge":["localhost:80"]};4;10;18.00;69;23.32464569589278
1390;169;3;20;50;56;23;{"edge":["localhost:80"]};6;24;33.00;69;23.332463738517237
1391;226;8;20;50;90;43;{"edge":["localhost:80"]};4;49;57.00;69;23.343393266812303

==> testing_phase_data-nn.txt <==
DatasetIndex;DatasetInstances;attributes;ClusterNumber;IterationNumber;RemoteResponseIime;EdgeResponseTime;InvokedInstances;InstanceResponseTime;AutonomousResponseTime;Accuracy;Improvement
591;355;4;20;50;229;209;{"edge":["localhost:80"]};171;474.00;86;20.637934307955184
597;36;4;20;50;33;23;{"edge":["localhost:80"]};17;400.00;85;23.00033189512113
598;196;4;20;50;53;26;{"edge":["localhost:80"]};27;309.00;86;28.778467908902684
605;35;4;20;50;51;33;{"edge":["localhost:80"]};10;456.00;86;30.86243763364218
626;14;3;20;50;64;31;{"edge":["localhost:80"]};8;251.00;88;34.88372093023254
627;117;4;20;50;38;17;{"edge":["localhost:80"]};21;254.00;88;37.01226309921961
628;412;3;20;50;82;50;{"edge":["localhost:80"]};121;366.00;88;38.49802371541501
637;155;8;20;50;109;20;{"edge":["localhost:80"]};77;637.00;88;46.03153658375667
656;113;3;20;50;72;14;{"edge":["localhost:80"]};10;234.00;90;49.68179384999702
675;202;3;20;50;78;31;{"edge":["localhost:80"]};25;323.00;90;51.20116085344225
679;621;3;20;50;301;236;{"edge":["localhost:80"]};188;409.00;90;45.94594594594595
684;270;3;20;50;59;48;{"edge":["localhost:80"]};41;453.00;90;45.103581656562646
686;44;4;20;50;33;9;{"edge":["localhost:80"]};12;837.00;90;45.9596324965637
696;302;4;20;50;113;65;{"edge":["localhost:80"]};115;332.00;89;46.305174408993224
699;343;3;20;50;113;29;{"edge":["localhost:80"]};48;336.00;89;48.78821093654853
707;47;4;20;50;64;9;{"edge":["localhost:80"]};10;276.00;90;50.460426623149544
719;209;3;20;50;97;43;{"edge":["localhost:80"]};40;314.00;90;51.13141981557994
720;168;3;20;50;74;37;{"edge":["localhost:80"]};41;283.00;90;51.371277680462235
723;55;4;20;50;66;10;{"edge":["localhost:80"]};13;261.00;90;52.72462091684059
739;314;7;20;50;205;128;{"edge":["localhost:80"]};71;341.00;91;51.980576412931065
745;155;3;20;50;79;21;{"edge":["localhost:80"]};19;351.00;90;52.957947255880256
753;352;3;20;50;148;50;{"edge":["localhost:80"]};59;300.00;91;54.1677564734523
754;159;3;20;50;48;21;{"edge":["localhost:80"]};19;237.00;91;54.33700080697541
756;718;3;20;50;490;447;{"edge":["localhost:80"]};417;645.00;91;48.2255907985244
766;172;3;20;50;51;20;{"edge":["localhost:80"]};27;317.00;91;48.55335968379446
773;323;4;20;50;237;147;{"edge":["localhost:80"]};179;519.00;91;48.35591912781472
794;476;4;20;50;219;183;{"edge":["localhost:80"]};117;392.00;91;46.92017684233365
795;447;4;20;50;284;262;{"edge":["localhost:80"]};190;483.00;91;44.71159835555001
803;132;4;20;50;166;25;{"edge":["localhost:80"]};17;312.00;92;46.62734278375034
806;77;3;20;50;67;10;{"edge":["localhost:80"]};9;282.00;92;47.354284179425186
811;60;4;20;50;67;11;{"edge":["localhost:80"]};13;314.00;92;48.032580016060564
814;563;3;20;50;197;109;{"edge":["localhost:80"]};154;489.00;92;48.22302919270236
818;386;3;20;50;200;80;{"edge":["localhost:80"]};82;371.00;92;49.03479714644707
821;35;4;20;50;68;16;{"edge":["localhost:80"]};12;306.00;91;49.52230112910641
828;12;3;20;50;63;10;{"edge":["localhost:80"]};10;290.00;92;50.05739372092554
830;52;4;20;50;36;10;{"edge":["localhost:80"]};9;309.00;92;50.27061572566953
837;222;3;20;50;71;42;{"edge":["localhost:80"]};40;347.00;92;50.24318349299924
840;396;3;20;50;144;52;{"edge":["localhost:80"]};47;308.00;92;50.821700115142676
849;287;7;20;50;175;51;{"edge":["localhost:80"]};47;317.00;92;51.70100447246865
855;41;4;20;50;71;12;{"edge":["localhost:80"]};8;338.00;91;52.196487426068884
857;251;3;20;50;144;86;{"edge":["localhost:80"]};53;360.00;91;52.076593282306206
865;547;7;20;50;440;432;{"edge":["localhost:80"]};444;803.00;91;49.02437649484202
866;6;8;20;50;27;6;{"edge":["localhost:80"]};7;923.00;91;49.18187791471016
876;643;3;20;50;287;222;{"edge":["localhost:80"]};220;518.00;91;48.355771352902224
896;452;3;20;50;170;75;{"edge":["localhost:80"]};73;371.00;92;48.73955169279204
906;51;4;20;50;39;10;{"edge":["localhost:80"]};8;287.00;91;48.930296756383704
917;123;4;20;50;118;22;{"edge":["localhost:80"]};27;345.00;91;49.61128707169593
921;493;4;20;50;297;260;{"edge":["localhost:80"]};198;496.00;92;48.40515673991945
923;333;3;20;50;174;111;{"edge":["localhost:80"]};64;342.00;92;48.30153653015298
930;557;3;20;50;403;345;{"edge":["localhost:80"]};326;1362.00;91;46.9758901284099
934;481;8;20;50;423;392;{"edge":["localhost:80"]};377;680.00;91;45.386990299316736
947;304;4;20;50;231;113;{"edge":["localhost:80"]};70;374.00;91;45.75558415295522
962;572;3;20;50;165;130;{"edge":["localhost:80"]};117;450.00;91;45.45117199579442
974;416;3;20;50;180;127;{"edge":["localhost:80"]};81;353.00;92;45.296402727487504
980;625;7;20;50;295;291;{"edge":["localhost:80"]};296;587.00;92;44.1795914908043
981;17;7;20;50;28;7;{"edge":["localhost:80"]};8;347.00;92;44.29545790485039
991;95;4;20;50;72;18;{"edge":["localhost:80"]};10;299.00;92;44.58981390383286
997;23;4;20;50;62;8;{"edge":["localhost:80"]};17;313.00;92;44.91714716118642
1005;513;3;20;50;326;289;{"edge":["localhost:80"]};267;572.00;91;44.09223631054757
1006;190;3;20;50;55;40;{"edge":["localhost:80"]};24;306.00;91;44.046146278934565
1016;242;4;20;50;158;94;{"edge":["localhost:80"]};130;536.00;91;44.12099147418096
1018;496;3;20;50;122;118;{"edge":["localhost:80"]};79;393.00;91;43.73967926899134
1022;293;3;20;50;390;134;{"edge":["localhost:80"]};75;404.00;91;44.831851137375786
1029;146;7;20;50;104;28;{"edge":["localhost:80"]};23;316.00;91;45.17859180645897
1039;480;7;20;50;246;213;{"edge":["localhost:80"]};193;464.00;91;44.663222579683435
1050;155;3;20;50;44;20;{"edge":["localhost:80"]};15;293.00;91;44.734102637932175
1065;304;3;20;50;195;170;{"edge":["localhost:80"]};153;403.00;92;44.33392694262259
1105;589;3;20;50;297;241;{"edge":["localhost:80"]};194;479.00;92;43.90473338085977
1109;387;4;20;50;208;123;{"edge":["localhost:80"]};125;416.00;92;43.997188281750695
1112;109;4;20;50;80;20;{"edge":["localhost:80"]};14;295.00;92;44.2559041385395
1116;480;7;20;50;243;230;{"edge":["localhost:80"]};133;410.00;92;43.660389771897584
1129;480;7;20;50;255;130;{"edge":["localhost:80"]};93;377.00;91;43.9364424882123
1139;97;4;20;50;67;23;{"edge":["localhost:80"]};14;292.00;91;44.093813308399554
1149;182;8;20;50;86;46;{"edge":["localhost:80"]};50;333.00;91;44.165655034833634
1170;353;4;20;50;216;89;{"edge":["localhost:80"]};144;458.00;92;44.5426475385584
1173;459;3;20;50;204;124;{"edge":["localhost:80"]};136;415.00;92;44.588137955709264
1181;178;4;20;50;106;22;{"edge":["localhost:80"]};42;365.00;92;44.92458154205261
1193;36;3;20;50;59;13;{"edge":["localhost:80"]};9;371.00;92;45.103688541157524
1199;345;3;20;50;163;70;{"edge":["localhost:80"]};109;510.00;92;45.34223633555908
1200;125;3;20;50;36;17;{"edge":["localhost:80"]};14;369.00;92;45.382919512812165
1205;84;3;20;50;57;9;{"edge":["localhost:80"]};7;307.00;92;45.575735339081504
1213;27;4;20;50;75;10;{"edge":["localhost:80"]};10;423.00;92;45.839857574912585
1217;207;4;20;50;62;29;{"edge":["localhost:80"]};36;511.00;92;45.90826314591394
1218;110;3;20;50;38;21;{"edge":["localhost:80"]};12;351.00;92;45.9269712721522
1222;480;7;20;50;280;190;{"edge":["localhost:80"]};104;426.00;92;45.81683803290508
1225;146;7;20;50;108;25;{"edge":["localhost:80"]};29;341.00;92;46.1075786217563
1229;517;3;20;50;171;148;{"edge":["localhost:80"]};93;372.00;92;45.822580481072144
1231;471;3;20;50;105;99;{"edge":["localhost:80"]};116;569.00;92;45.596674044224976
1233;37;7;20;50;64;16;{"edge":["localhost:80"]};14;761.00;92;45.75760618535997
1241;445;3;20;50;133;87;{"edge":["localhost:80"]};149;568.00;92;45.73086085167429
1250;177;3;20;50;47;20;{"edge":["localhost:80"]};19;310.00;92;45.792479614406915
1252;555;3;20;50;298;216;{"edge":["localhost:80"]};203;498.00;92;45.59729342338038
1259;446;3;20;50;90;56;{"edge":["localhost:80"]};58;363.00;92;45.59926114535297
1260;26;4;20;50;28;8;{"edge":["localhost:80"]};7;338.00;92;45.660174476283125
1268;25;4;20;50;29;7;{"edge":["localhost:80"]};8;323.00;92;45.731210780948125
1277;17;3;20;50;33;5;{"edge":["localhost:80"]};6;313.00;92;45.830572404301954
1284;453;3;20;50;297;219;{"edge":["localhost:80"]};231;617.00;92;45.61865714686579
1288;26;4;20;50;67;10;{"edge":["localhost:80"]};12;312.00;92;45.81662922463975
1294;45;4;20;50;38;11;{"edge":["localhost:80"]};12;449.00;92;45.89509515704781
1302;469;4;20;50;393;362;{"edge":["localhost:80"]};209;682.00;92;45.187829819771274
1313;536;3;20;50;295;184;{"edge":["localhost:80"]};252;610.00;92;45.199336822293155
1316;592;6;20;50;399;286;{"edge":["localhost:80"]};260;1147.00;92;45.000876056653574
1319;681;3;20;50;400;362;{"edge":["localhost:80"]};385;1036.00;92;44.39080903649353
1324;35;3;20;50;74;6;{"edge":["localhost:80"]};9;457.00;92;44.62098910188746
1334;506;4;20;50;326;306;{"edge":["localhost:80"]};337;691.00;92;44.08417928200986
1344;480;7;20;50;247;186;{"edge":["localhost:80"]};134;450.00;92;43.938189086376234
1346;42;4;20;50;32;7;{"edge":["localhost:80"]};8;340.00;92;44.011282469273496
1347;45;4;20;50;29;6;{"edge":["localhost:80"]};7;283.00;92;44.079114643970705
1349;134;7;20;50;96;15;{"edge":["localhost:80"]};9;356.00;92;44.32781773240422
1350;187;3;20;50;44;15;{"edge":["localhost:80"]};32;364.00;92;44.397712648100715
1351;32;4;20;50;29;8;{"edge":["localhost:80"]};6;373.00;92;44.453568268869084
1353;480;7;20;50;168;141;{"edge":["localhost:80"]};200;533.00;92;44.27692678808345
1362;435;3;20;50;301;234;{"edge":["localhost:80"]};190;511.00;92;44.06516459829671
1372;27;4;20;50;61;11;{"edge":["localhost:80"]};10;335.00;92;44.21008334359732
1373;58;3;20;50;33;14;{"edge":["localhost:80"]};14;336.00;92;44.246819866264076
1375;480;7;20;50;365;130;{"edge":["localhost:80"]};213;528.00;92;44.7684184663521
1384;34;4;20;50;64;9;{"edge":["localhost:80"]};11;363.00;92;44.92653707617063
1390;480;7;20;50;296;217;{"edge":["localhost:80"]};91;372.00;92;44.781478879812155
1402;361;3;20;50;159;126;{"edge":["localhost:80"]};125;589.00;92;44.659605699082036
1406;330;3;20;50;133;75;{"edge":["localhost:80"]};43;413.00;92;44.70620641663163
1409;161;3;20;50;40;15;{"edge":["localhost:80"]};14;368.00;92;44.756522703492436
1418;55;4;20;50;67;11;{"edge":["localhost:80"]};10;816.00;92;44.90816025057467
1420;595;4;20;50;296;231;{"edge":["localhost:80"]};218;540.00;92;44.70270436342409
1421;330;4;20;50;113;108;{"edge":["localhost:80"]};95;381.00;92;44.53291992577455
1423;337;3;20;50;131;45;{"edge":["localhost:80"]};38;457.00;92;44.71279997574305
1427;346;3;20;50;45;22;{"edge":["localhost:80"]};21;324.00;92;44.74356528254122
1428;389;8;20;50;330;324;{"edge":["localhost:80"]};276;620.00;92;44.22088492985313
1439;57;4;20;50;64;12;{"edge":["localhost:80"]};10;357.00;92;44.35329505058792
1445;43;4;20;50;61;8;{"edge":["localhost:80"]};7;328.00;92;44.49429065311658
1446;416;3;20;50;154;76;{"edge":["localhost:80"]};95;416.00;92;44.5947925234066
1451;556;3;20;50;400;323;{"edge":["localhost:80"]};296;636.00;92;44.29396116869212
1455;55;4;20;50;63;9;{"edge":["localhost:80"]};7;341.00;92;44.431974720201396
1472;450;3;20;50;230;154;{"edge":["localhost:80"]};111;428.00;92;44.40142346277332
1479;368;3;20;50;100;94;{"edge":["localhost:80"]};59;383.00;92;44.27129326615068
1482;86;3;20;50;61;12;{"edge":["localhost:80"]};7;335.00;92;44.38822079852922
1484;13;3;20;50;60;5;{"edge":["localhost:80"]};6;351.00;92;44.531816431336026
1485;24;4;20;50;31;7;{"edge":["localhost:80"]};6;323.00;92;44.586698745488924
1490;15;3;20;50;29;6;{"edge":["localhost:80"]};6;377.00;92;44.640240933359365
1498;406;3;20;50;96;61;{"edge":["localhost:80"]};115;468.00;92;44.64074125471024
1500;326;3;20;50;156;61;{"edge":["localhost:80"]};56;381.00;92;44.80309672170397

==> testing_phase_data-svm.txt <==
DatasetIndex;DatasetInstances;attributes;ClusterNumber;IterationNumber;RemoteResponseTime;EdgeResponseTime;InvokedInstances;PlannedTime;InstanceResponseTime;AutonomousResponseTime;Accuracy;Improvement
601;174;3;20;50;147;18;{"edge":["localhost:80"]};6;30;42.00;83;22.42551433528877
701;37;4;20;50;28;8;{"edge":["localhost:80"]};3;11;18.00;84;22.84962406015037
856;27;4;20;50;34;7;{"edge":["localhost:80"]};3;11;18.00;82;22.07500532708288
869;27;4;20;50;31;7;{"edge":["localhost:80"]};3;9;16.00;81;22.52361673414303
955;24;3;20;50;28;5;{"edge":["localhost:80"]};3;8;14.00;81;22.020061635144096
963;281;4;20;50;145;56;{"edge":["localhost:80"]};22;50;76.00;81;18.9910695905343362
1036;23;4;20;50;60;8;{"edge":["localhost:80"]};4;18;26.00;80;26.702844279343659
1135;42;4;20;50;63;12;{"edge":["localhost:80"]};4;12;20.00;81;28.604749531693754
1157;25;4;20;50;27;5;{"edge":["localhost:80"]};4;8;14.00;81;29.392281085279127
1218;25;4;20;50;62;7;{"edge":["localhost:80"]};4;6;13.00;81;23.846153846153847
1348;24;4;20;50;58;5;{"edge":["localhost:80"]};3;7;13.00;82;28.198469481508702
1463;65;4;20;50;30;10;{"edge":["localhost:80"]};5;12;20.00;82;25.962092089648
1566;54;4;20;50;63;8;{"edge":["localhost:80"]};4;7;14.00;82;18.61096039066739
1593;23;4;20;50;33;5;{"edge":["localhost:80"]};2;7;12.00;82;19.42869439453917
1602;357;3;20;50;206;26;{"edge":["localhost:80"]};3;29;35.00;82;25.410342833210354
1612;25;5;20;50;25;7;{"edge":["localhost:80"]};3;6;11.00;82;24.47835565244472
1624;37;4;20;50;61;7;{"edge":["localhost:80"]};4;11;18.00;82;26.088539310968685
1633;58;4;20;50;73;10;{"edge":["localhost:80"]};3;10;16.00;82;27.235859272082713
1771;58;3;20;50;61;26;{"edge":["localhost:80"]};6;11;21.00;82;22.306544935993053
1806;194;3;20;50;78;19;{"edge":["localhost:80"]};4;24;33.00;81;21.0634236889899
1813;57;3;20;50;63;7;{"edge":["localhost:80"]};3;9;15.00;81;22.617926748893705
1923;26;4;20;50;61;6;{"edge":["localhost:80"]};3;7;13.00;81;24.21232944252393
1990;27;4;20;50;64;7;{"edge":["localhost:80"]};4;7;14.00;81;25.555702406223112
1993;390;4;20;50;107;80;{"edge":["localhost:80"]};4;88;96.00;81;20.367192378190019
1994;42;4;20;50;33;5;{"edge":["localhost:80"]};2;7;11.00;81;20.936108376693385
2004;42;4;20;50;31;5;{"edge":["localhost:80"]};3;7;12.00;81;21.376711930728547
2020;30;4;20;50;29;5;{"edge":["localhost:80"]};3;6;12.00;81;21.697572516285964
2099;80;4;20;50;66;8;{"edge":["localhost:80"]};3;9;16.00;81;23.162820856503282
2104;26;4;20;50;29;4;{"edge":["localhost:80"]};3;9;15.00;81;23.663291344688606
